Copy, Predict, Code the Rest: Lossless Graph Compression with Decoder-Side Neighbor Prediction

We present a lossless compressor for directed graphs. It copies neighbors from an earlier row, predicts further targets from the part of the graph already decoded, and codes what remains. Its main coder, the candidate-bit coder (CB), proposes a bounded set of candidate targets, mixes their probabilities adaptively, and codes the leftover targets with a popularity-aware model. The encoder tries a fixed set of vertex orders and storage directions and keeps the smallest file that decodes exactly. On the benchmark graphs outside our development set, the selected files are smaller than the best recorded WebGraph and Zuckerli files and the best published HyperFast results. These savings have a cost. CB decodes much more slowly than the baselines and supports only sequential access. A faster companion coder, CG, is still slower than the baselines on large graphs. An indexed variant, CS-RA, gives smaller seekable files than the measured access baselines on nearly all tested graphs, but its cold queries are slow, and it fails on one development graph. We also explain what successful and failed predictions cost, and when copying a repeated row saves information.

==> generated/cb_comparator_provenance.json <==
{
  "primary_url": "https://arxiv.org/html/2607.11379v1#S10.T6",
  "hyperfast_table6_sha256": "81fc3402839cdffd404ff27394bf99c3bdbd2516c346f1abeb96285850d8db2b",
  "comparison": [
    {
      "graph": "Human1",
      "hf": 3.61,
      "hf_hmcs16": 3.64,
      "hf_configs": [
        "BFKL-8"
      ],
      "margin": -52.65948291069342
    },
    {
      "graph": "Drosophila2",
      "hf": 5.0,
      "hf_hmcs16": 5.07,
      "hf_configs": [
        "CLOVE-16"
      ],
      "margin": -33.529477821448616
    },
    {
      "graph": "openflights",
      "hf": 3.83,
      "hf_hmcs16": 3.88,
      "hf_configs": [
        "CLOVE-16"
      ],
      "margin": -44.31568385450822
    },
    {
      "graph": "grqc",
      "hf": 3.72,
      "hf_hmcs16": 3.85,
      "hf_configs": [
        "CLOVE-16"
      ],
      "margin": -44.10556893432865
    },
    {
      "graph": "Mouse3",
      "hf": 2.42,
      "hf_hmcs16": 2.6,
      "hf_configs": [
        "BFKL-16"
      ],
      "margin": -52.73627516817919
    },
    {
      "graph": "facebook",
      "hf": 2.8,
      "hf_hmcs16": 2.8,
      "hf_configs": [
        "HMCS-16"
      ],
      "margin": -52.63730534714508
    },
    {
      "graph": "oregon",
      "hf": 4.2,
      "hf_hmcs16": 4.29,
      "hf_configs": [
        "CLOVE-16"
      ],
      "margin": -35.21010437580987
    },
    {
      "graph": "hepph",
      "hf": 3.21,
      "hf_hmcs16": 3.24,
      "hf_configs": [
        "CLOVE-16"
      ],
      "margin": -58.526879218059115
    },
    {
      "graph": "wordassociation-2011",
      "hf": 7.48,
      "hf_hmcs16": 7.54,
      "hf_configs": [
        "CLOVE-16"
      ],
      "margin": -1.7409687671252505
    },
    {
      "graph": "condmat",
      "hf": 5.47,
      "hf_hmcs16": 5.61,
      "hf_configs": [
        "CLOVE-16"
      ],
      "margin": -56.77766415541713
    },
    {
      "graph": "astroph",
      "hf": 5.48,
      "hf_hmcs16": 5.48,
      "hf_configs": [
        "HMCS-16",
        "CLOVE-16"
      ],
      "margin": -58.66662583450726
    },
    {
      "graph": "enron",
      "hf": 5.61,
      "hf_hmcs16": 5.67,
      "hf_configs": [
        "CLOVE-16"
      ],
      "margin": -51.77836645706736
    },
    {
      "graph": "slashdot",
      "hf": 8.32,
      "hf_hmcs16": 8.32,
      "hf_configs": [
        "HMCS-16"
      ],
      "margin": -28.76106494714471
    },
    {
      "graph": "amazon",
      "hf": 5.11,
      "hf_hmcs16": 5.18,
      "hf_configs": [
        "CLOVE-16"
      ],
      "margin": -43.897516935809044
    },
    {
      "graph": "google",
      "hf": 4.09,
      "hf_hmcs16": 4.09,
      "hf_configs": [
        "HMCS-16"
      ],
      "margin": -18.586466314178406
    },
    {
      "graph": "uk-2014-tpd",
      "hf": 8.75,
      "hf_hmcs16": 8.75,
      "hf_configs": [
        "HMCS-16"
      ],
      "margin": -12.650828904812029
    },
    {
      "graph": "patents",
      "hf": 10.57,
      "hf_hmcs16": 10.57,
      "hf_configs": [
        "HMCS-16"
      ],
      "margin": -3.2328523238210116
    },
    {
      "graph": "enwiki",
      "hf": 10.14,
      "hf_hmcs16": 10.14,
      "hf_configs": [
        "HMCS-16"
      ],
      "margin": -23.374045596984516
    },
    {
      "graph": "uk-2002",
      "hf": 2.99,
      "hf_hmcs16": 2.99,
      "hf_configs": [
        "HMCS-16"
      ],
      "margin": -9.841651495750824
    }
  ],
  "ra_layout": [
    {
      "graph": "cnr-2000",
      "order": "mmangle",
      "n": 325557,
      "m": 3216152,
      "bytes": 1724452,
      "record": "ra_campaign/cnr-2000_mmangle/result.json",
      "inter_arcs": 1247938,
      "inter_bpe_model": 2.842,
      "rest_bpe": 1.4474788554769797
    },
    {
      "graph": "in-2004",
      "order": "mmangle",
      "n": 1382908,
      "m": 16917053,
      "bytes": 6913321,
      "record": "ra_campaign/in-2004_mmangle/result.json",
      "inter_arcs": 4761746,
      "inter_bpe_model": 2.119,
      "rest_bpe": 1.1502791114386173
    },
    {
      "graph": "google",
      "order": "mmangle",
      "n": 855802,
      "m": 5066842,
      "bytes": 3910699,
      "record": "ra_campaign/google_mmangle/result.json",
      "inter_arcs": 700671,
      "inter_bpe_model": 3.394,
      "rest_bpe": 2.780574221971003
    },
    {
      "graph": "patents",
      "order": "mmangle",
      "n": 3764117,
      "m": 16511740,
      "bytes": 32148645,
      "record": "ra_campaign/patents_mmangle/result.json",
      "inter_arcs": 6922544,
      "inter_bpe_model": 11.701,
      "rest_bpe": 3.8751391591679614
    },
    {
      "graph": "eat",
      "order": "bp",
      "n": 7754,
      "m": 247172,
      "bytes": 327934,
      "record": "ra_campaign/eat_bp/result.json",
      "inter_arcs": 174034,
      "inter_bpe_model": 8.14,
      "rest_bpe": 2.4739530367517357
    }
  ],
  "postfreeze_cs": {
    "codec": "cs",
    "full_adjacency_equal": true,
    "sha256": "224e76857619505d8bc10590017da745d84a332f5a98d35124a8784e6296929c",
    "header_minor": 3,
    "bytes": 2517994,
    "encode_s_diagnostic": 169.38663387298584,
    "bpe": 1.1907482940438858,
    "modes": "(symmetric = :auto, reciprocal = :off, transpose = :off)",
    "decode_s_median": 3.2412021160125732,
    "decode_s_runs": [
      3.2412021160125732
    ],
    "alg_byte": 104,
    "input": "/mnt/wwn-0x50014ee2c0e02737-part1/Artifacts/adjacently_research/graph_compression/hyperfast_matched_20261120/pod_workspace/pipe/in-2004/v3/mmangle_T.csr",
    "julia_threads": 1,
    "m": 16917053,
    "kwargs": "(compact_copy = true, cost_model = 0, integer_encoding = :context_range, lr_split = false, ref_window_size = 256, tight_intervals = true)",
    "loaded_source": "/home/jimmy/Documents/projects/Adjacently.jl/src/Adjacently.jl",
    "decode_reps": 1,
    "n": 1382908,
    "accounted_bpe": 1.19074876693949,
    "vs_zk_percent": -9.165893781603064,
    "vs_frozen_percent": -0.2959055509711428
  },
  "evidence_manifest_sha256": "11be54801c4a9e169f8d1aa76881cf1a4d0c808812f4a0c2e89cb1f6e932d291",
  "update_evidence_manifest_sha256": "ea0ed3e2494f1a8fa64c0225e091d364695cd92e79d3d889f6ec222839acfdca",
  "update_scope": "Current native sizes and G-only baseline comparison are in completed_comparison_provenance.json; layout study remains historical."
}


==> generated/coder_access_provenance.json <==
{
  "source_sha256": {
    "evidence/candidate_coder.jl": "006b0e987bd2fd6649111428b4962d8cedd38a712166fc204ecfd06ece3efa88",
    "evidence/cg_search.jl": "19f3e05db25df150d1125a256726af17fd183e3c2a1c71389f1495355c8b550b",
    "evidence/cge.jl": "fdc78129db9db7b7870aee13da1da9e2e822977200301f296eebc39e779726cf",
    "evidence/compression.jl": "229aa91c043042876b5d8fc802cab5d4f18b20cde7716080de9e8daf90201da2",
    "evidence/mgs.jl": "e0189af612ddbdc84046b1106f8ad24a4974e7d2d631fa7e7b1fe92d30eaae13",
    "evidence/range_coder.jl": "e8fcf86f97f88910709b15e548fb64c5a29046a54aeb14bb9b3779e6493ba1a7"
  },
  "evidence_manifest_sha256": "3c759fc88fc6512cd5d96f5b152fe167640b27bf3e0559396e04165f02a446e7",
  "replay": {
    "runs": 16,
    "selected_directions": {
      "wiki-Vote": "T",
      "eat": "G",
      "soc-Epinions1": "G",
      "email-EuAll": "T",
      "web-NotreDame": "G",
      "web-Stanford": "T",
      "cnr-2000": "G",
      "web-BerkStan": "T"
    },
    "frozen_G_vs_best_direction_spearman": 0.8095238095238095,
    "frozen_G_prediction_errors": [
      0.956601,
      0.842178,
      1.372194,
      1.863919,
      0.91656,
      0.606673,
      0.384882,
      0.45893
    ],
    "max_abs_dO_bpa": 2.2e-05,
    "max_abs_reported_identity_residual_bits": 0.0
  },
  "cg_worked_row": {
    "copy_probabilities": [
      0.5,
      0.9615384615384616,
      0.02
    ],
    "integers": [
      1,
      2,
      1,
      4
    ],
    "ideal_bits": 43.844533170620494
  },
  "software_release": {
    "commit": "ef2432e2f99eb18913c1aa04f0fc5dd9d00593e4",
    "url": "https://github.com/jimbotonic/Adjacently.jl/commit/ef2432e2f99eb18913c1aa04f0fc5dd9d00593e4",
    "branch": "master",
    "verification": "Public GitHub commit retrieved with web tool; git ls-remote origin refs/heads/master matches; six inspected sources byte-identical to frozen evidence",
    "checked_utc": "2026-11-22T17:42:06.696057+00:00",
    "sources_sha256": {
      "src/compression/candidate_coder.jl": "006b0e987bd2fd6649111428b4962d8cedd38a712166fc204ecfd06ece3efa88",
      "src/compression/cge.jl": "fdc78129db9db7b7870aee13da1da9e2e822977200301f296eebc39e779726cf",
      "src/compression/cg_search.jl": "19f3e05db25df150d1125a256726af17fd183e3c2a1c71389f1495355c8b550b",
      "src/mgs.jl": "e0189af612ddbdc84046b1106f8ad24a4974e7d2d631fa7e7b1fe92d30eaae13",
      "src/compression.jl": "229aa91c043042876b5d8fc802cab5d4f18b20cde7716080de9e8daf90201da2",
      "src/range_coder.jl": "e8fcf86f97f88910709b15e548fb64c5a29046a54aeb14bb9b3779e6493ba1a7"
    },
    "scope": "Public source availability. Codex did not make the commit, push, run the full release test suite or reproduce the campaign."
  }
}


==> generated/cold_reader_provenance.json <==
{
  "records": [
    {
      "checked": 493,
      "cold_rows_equal_as_stored": 493,
      "all_ok": true,
      "secs": 1.735973834991455,
      "bytes": 6337,
      "cold_rows_equal_sorted": 493,
      "input": "pipe/Human1/community.csr",
      "n": 493,
      "graph": "Human1",
      "scope": "All vertices"
    },
    {
      "checked": 3397,
      "cold_rows_equal_as_stored": 3397,
      "all_ok": true,
      "secs": 8.379740953445435,
      "bytes": 20796,
      "cold_rows_equal_sorted": 3397,
      "input": "pipe/openflights/community.csr",
      "n": 3397,
      "graph": "openflights",
      "scope": "All vertices"
    },
    {
      "checked": 7754,
      "cold_rows_equal_as_stored": 7754,
      "all_ok": true,
      "secs": 74.09331202507019,
      "bytes": 265256,
      "cold_rows_equal_sorted": 7754,
      "input": "pipe/eat/community.csr",
      "n": 7754,
      "graph": "eat",
      "scope": "All vertices"
    },
    {
      "checked": 19743,
      "cold_rows_equal_as_stored": 19743,
      "all_ok": true,
      "secs": 161.71591305732727,
      "bytes": 698918,
      "cold_rows_equal_sorted": 19743,
      "input": "pipe/cnr-2000/community.csr",
      "n": 325557,
      "graph": "cnr-2000",
      "scope": "Sample + boundaries"
    },
    {
      "checked": 20583,
      "cold_rows_equal_as_stored": 20583,
      "all_ok": true,
      "secs": 444.0150408744812,
      "bytes": 2396079,
      "cold_rows_equal_sorted": 20583,
      "input": "pipe/google/community.csr",
      "n": 855802,
      "graph": "google",
      "scope": "Sample + boundaries"
    },
    {
      "checked": 19922,
      "cold_rows_equal_as_stored": 19922,
      "all_ok": true,
      "secs": 1156.0689458847046,
      "bytes": 2987864,
      "cold_rows_equal_sorted": 19922,
      "input": "pipe/amazon0601/community.csr",
      "n": 403364,
      "graph": "amazon0601",
      "scope": "Sample + boundaries"
    },
    {
      "checked": 21177,
      "cold_rows_equal_as_stored": 21177,
      "all_ok": true,
      "secs": 345.5522630214691,
      "bytes": 2644807,
      "cold_rows_equal_sorted": 21177,
      "input": "pipe/in-2004/community.csr",
      "n": 1382908,
      "graph": "in-2004",
      "scope": "Sample + boundaries"
    },
    {
      "checked": 23589,
      "cold_rows_equal_as_stored": 23589,
      "all_ok": true,
      "secs": 221.62986493110657,
      "bytes": 25773979,
      "cold_rows_equal_sorted": 23589,
      "input": "pipe/patents/community.csr",
      "n": 3764117,
      "graph": "patents",
      "scope": "Sample + boundaries"
    },
    {
      "checked": 21599,
      "cold_rows_equal_as_stored": 21599,
      "all_ok": true,
      "secs": 2800.7303891181946,
      "bytes": 19402380,
      "cold_rows_equal_sorted": 21599,
      "input": "pipe/uk-2014-tpd/community.csr",
      "n": 1766010,
      "graph": "uk-2014-tpd",
      "scope": "Sample + boundaries"
    }
  ],
  "source": "coldcheck/progress.log",
  "reader": "decode_prefix=false, cache_budget_bytes=0",
  "file_identity": "Re-encoded with the same settings; equal byte counts verified. No file hashes retained by coldcheck.jl.",
  "source_sha256": "72a3aaadfb23ec62c813ecd41feefd53dcee82f80b4c43b526a198f3da9c6521",
  "script_sha256": "a84d428baabbcfc1fa49adaa654231089bdfe2f6ff70343b334043d40624c751"
}


==> generated/completed_comparison_provenance.json <==
{
  "summary": {
    "cs_vs_zra": {
      "min": -29.485370946012768,
      "max": -1.3451882008381433,
      "median": -7.109811602119587
    },
    "cs_vs_wgra": {
      "min": -56.47273043857788,
      "max": -16.31378858864543,
      "median": -26.937077537932957
    },
    "cs_ms": {
      "min": 0.8152999999999999,
      "max": 107.3338,
      "median": 9.21285
    },
    "cs_wg_ratio": {
      "min": 492.3309178743961,
      "max": 157612.04111600586,
      "median": 8859.160493782561
    },
    "cg_zk_ratio": {
      "min": 2.818148613786395,
      "max": 6.126333748438519,
      "median": 3.5191193098621127
    },
    "cg_wg_ratio": {
      "min": 1.8227632830789613,
      "max": 4.068633437054998,
      "median": 2.614340055152933
    },
    "main_n": 19,
    "strict_n": 17,
    "main_median_margin": -43.897516935809044,
    "cs_vs_smallest_wins": 20
  },
  "comparison": [
    {
      "g": "Human1",
      "m": 15546,
      "zmax": 8.081821690467,
      "zra": 3.828122989836614,
      "w7": 3.7627685578283803,
      "w16": 3.6737424417856683,
      "cg": 3.167888846005403,
      "cgra": 3.210086195805995,
      "w7off": 4.194004888717355,
      "zmt": 0.0020380020141601562,
      "zrt": 0.0019960403442382812,
      "cgt": 0.0007569789886474609,
      "cgraw": 0.322,
      "cgrac": 724.7,
      "w7seq": 0.001089157,
      "w7ra": 1.656,
      "w16seq": 0.0016499,
      "cgok": true,
      "csra": 3.261031776662807,
      "csw": 0.146,
      "csc": 815.3,
      "csok": true
    },
    {
      "g": "Drosophila2",
      "m": 17810,
      "zmax": 12.632453677709153,
      "zra": 7.862549129702415,
      "w7": 7.647838293093767,
      "w16": 7.506793935991016,
      "cg": 6.594048287478945,
      "cgra": 6.703200449185851,
      "w7off": 8.744750140370579,
      "zmt": 0.0021588802337646484,
      "zrt": 0.0024878978729248047,
      "cgt": 0.0021529197692871094,
      "cgraw": 0.355,
      "cgrac": 1339.6,
      "w7seq": 0.00161854,
      "w7ra": 0.469,
      "w16seq": 0.001729861,
      "cgok": true,
      "csra": 6.861763054463784,
      "csw": 0.145,
      "csc": 1484.1,
      "csok": true
    },
    {
      "g": "openflights",
      "m": 38460,
      "zmax": 7.036713468538742,
      "zra": 4.971398855954238,
      "w7": 5.173582943317733,
      "w16": 4.982423296931877,
      "cg": 4.275195007800312,
      "cgra": 4.979303172126885,
      "w7off": 6.058866354654186,
      "zmt": 0.0025031566619873047,
      "zrt": 0.002644062042236328,
      "cgt": 0.001898050308227539,
      "cgraw": 0.357,
      "cgrac": 1516.8,
      "w7seq": 0.002344824,
      "w7ra": 0.94,
      "w16seq": 0.002559755,
      "cgok": true,
      "csra": 4.325741029641185,
      "csw": 0.152,
      "csc": 2097.0,
      "csok": true
    },
    {
      "g": "grqc",
      "m": 26844,
      "zmax": 8.028609745194457,
      "zra": 5.292802860974519,
      "w7": 5.565489494859186,
      "w16": 5.476084041126509,
      "cg": 4.537624795112502,
      "cgra": 5.732081656981076,
      "w7off": 7.05111011771718,
      "zmt": 0.002168416976928711,
      "zrt": 0.0023882389068603516,
      "cgt": 0.001332998275756836,
      "cgraw": 0.349,
      "cgrac": 1114.5,
      "w7seq": 0.00173245,
      "w7ra": 0.377,
      "w16seq": 0.001995042,
      "cgok": true,
      "csra": 4.637460885113992,
      "csw": 0.157,
      "csc": 1663.3,
      "csok": true
    },
    {
      "g": "Mouse3",
      "m": 181622,
      "zmax": 3.1723469623723997,
      "zra": 2.832696479501382,
      "w7": 3.2540551254803933,
      "w16": 3.093545936065014,
      "cg": 2.5728160685379526,
      "cgra": 2.5797755778484985,
      "w7off": 3.3597691909570426,
      "zmt": 0.0037229061126708984,
      "zrt": 0.003628253936767578,
      "cgt": 0.005543947219848633,
      "cgraw": 0.476,
      "cgrac": 8310.4,
      "w7seq": 0.005503704,
      "w7ra": 7.011,
      "w16seq": 0.005521794,
      "cgok": true,
      "csra": 2.6512647146270827,
      "csw": 0.271,
      "csc": 6216.9,
      "csok": true
    },
    {
      "g": "facebook",
      "m": 176468,
      "zmax": 3.37099077453136,
      "zra": 2.9345603735521455,
      "w7": 3.264274542693293,
      "w16": 3.13974204955006,
      "cg": 2.721671917854795,
      "cgra": 3.0508874130153907,
      "w7off": 3.5739510846159077,
      "zmt": 0.004270076751708984,
      "zrt": 0.004278421401977539,
      "cgt": 0.006067037582397461,
      "cgraw": 0.454,
      "cgrac": 5071.6,
      "w7seq": 0.007536706,
      "w7ra": 1.778,
      "w16seq": 0.005647454,
      "cgok": true,
      "csra": 2.7723099938799103,
      "csw": 0.222,
      "csc": 5452.9,
      "csok": true
    },
    {
      "g": "oregon",
      "m": 46818,
      "zmax": 8.808919646289889,
      "zra": 7.281643812208979,
      "w7": 8.248451450296894,
      "w16": 7.398521936007518,
      "cg": 6.418727839719766,
      "cgra": 10.92246571831347,
      "w7off": 10.331752744670853,
      "zmt": 0.0030841827392578125,
      "zrt": 0.003493070602416992,
      "cgt": 0.0027098655700683594,
      "cgraw": 0.587,
      "cgrac": 1244.9,
      "w7seq": 0.002111643,
      "w7ra": 0.792,
      "w16seq": 0.004680458,
      "cgok": true,
      "csra": 6.157289931223034,
      "csw": 0.171,
      "csc": 3191.7,
      "csok": true
    },
    {
      "g": "hepph",
      "m": 235238,
      "zmax": 3.2967122658754113,
      "zra": 2.9226570537073093,
      "w7": 3.246856375245496,
      "w16": 3.0839235157585083,
      "cg": 2.556389698943198,
      "cgra": 4.080531206692796,
      "w7off": 3.7633715641180423,
      "zmt": 0.0051229000091552734,
      "zrt": 0.0050585269927978516,
      "cgt": 0.006299018859863281,
      "cgraw": 0.558,
      "cgrac": 3093.1,
      "w7seq": 0.008261629,
      "w7ra": 0.994,
      "w16seq": 0.005483023,
      "cgok": true,
      "csra": 2.669738732687746,
      "csw": 0.221,
      "csc": 7072.8,
      "csok": true
    },
    {
      "g": "wordassociation-2011",
      "m": 72172,
      "zmax": 11.368397716565982,
      "zra": 9.761902122706866,
      "w7": 10.519758355040736,
      "w16": 10.465000277115779,
      "cg": 8.861719226292745,
      "cgra": 13.489109349886382,
      "w7off": 11.743501634983096,
      "zmt": 0.004369497299194336,
      "zrt": 0.004664897918701172,
      "cgt": 0.006258964538574219,
      "cgraw": 0.522,
      "cgrac": 2256.5,
      "w7seq": 0.002318384,
      "w7ra": 1.134,
      "w16seq": 0.003678632,
      "cgok": true,
      "csra": 9.469489552735133,
      "csw": 0.183,
      "csc": 4192.6,
      "csok": true
    },
    {
      "g": "condmat",
      "m": 182572,
      "zmax": 6.489845102206253,
      "zra": 6.017308240036807,
      "w7": 6.860329075652345,
      "w16": 6.630545757290275,
      "cg": 5.366430777994435,
      "cgra": 9.10536117257849,
      "w7off": 8.10117652213921,
      "zmt": 0.005581378936767578,
      "zrt": 0.005598306655883789,
      "cgt": 0.008434057235717773,
      "cgraw": 0.682,
      "cgrac": 2368.6,
      "w7seq": 0.005069361,
      "w7ra": 1.151,
      "w16seq": 0.005255872,
      "cgok": true,
      "csra": 5.5826742326315095,
      "csw": 0.246,
      "csc": 8866.0,
      "csok": true
    },
    {
      "g": "astroph",
      "m": 393944,
      "zmax": 4.8121763499380625,
      "zra": 4.641837418516337,
      "w7": 5.258534207907723,
      "w16": 4.989358893649859,
      "cg": 4.2295554698129685,
      "cgra": 7.007635603029872,
      "w7off": 5.807058871311659,
      "zmt": 0.007454633712768555,
      "zrt": 0.007121562957763672,
      "cgt": 0.015333890914916992,
      "cgraw": 0.743,
      "cgrac": 4418.2,
      "w7seq": 0.014120955,
      "w7ra": 1.443,
      "w16seq": 0.01626761,
      "cgok": true,
      "csra": 4.387933310318218,
      "csw": 0.268,
      "csc": 14452.3,
      "csok": true
    },
    {
      "g": "enron",
      "m": 361622,
      "zmax": 6.822660125766684,
      "zra": 6.719392072384976,
      "w7": 7.413774604421191,
      "w16": 7.096493023101471,
      "cg": 6.223072711284159,
      "cgra": 9.524110811842199,
      "w7off": 8.362389456393693,
      "zmt": 0.009292840957641602,
      "zrt": 0.008971691131591797,
      "cgt": 0.021168947219848633,
      "cgraw": 0.779,
      "cgrac": 2923.6,
      "w7seq": 0.011861203,
      "w7ra": 1.154,
      "w16seq": 0.007835479,
      "cgok": true,
      "csra": 6.249265807943101,
      "csw": 0.393,
      "csc": 19719.6,
      "csok": true
    },
    {
      "g": "slashdot",
      "m": 828161,
      "zmax": 10.900663035327671,
      "zra": 10.869857431103373,
      "w7": 12.207510375398021,
      "w16": 12.151936640339258,
      "cg": 10.442896972931592,
      "cgra": 16.5037184798608,
      "w7off": 13.179079913205282,
      "zmt": 0.01749706268310547,
      "zrt": 0.014641046524047852,
      "cgt": 0.04449796676635742,
      "cgraw": 3.405,
      "cgrac": 4872.6,
      "w7seq": 0.0226196,
      "w7ra": 0.78,
      "w16seq": 0.035460179,
      "cgok": true,
      "csra": 10.635545503833193,
      "csw": 0.471,
      "csc": 49698.3,
      "csok": true
    },
    {
      "g": "amazon",
      "m": 1851744,
      "zmax": 7.471914044273938,
      "zra": 7.753508044308501,
      "w7": 8.990957713377227,
      "w16": 8.85424335113277,
      "cg": 6.760195793803031,
      "cgra": 10.142598544939258,
      "w7off": 10.877205488447647,
      "zmt": 0.039568185806274414,
      "zrt": 0.032915592193603516,
      "cgt": 0.10547304153442383,
      "cgraw": 1.151,
      "cgrac": 2332.5,
      "w7seq": 0.061759021,
      "w7ra": 0.644,
      "w16seq": 0.049783478,
      "cgok": true,
      "csra": 7.346095356593568,
      "csw": 0.567,
      "csc": 11706.9,
      "csok": true
    },
    {
      "g": "google",
      "m": 5066842,
      "zmax": 3.830379553970698,
      "zra": 4.471441580376889,
      "w7": 5.233937825572615,
      "w16": 4.583512965275017,
      "cg": 3.7526696115647575,
      "cgra": 6.849893483949174,
      "w7off": 6.658697468758647,
      "zmt": 0.07162857055664062,
      "zrt": 0.061493635177612305,
      "cgt": 0.20905399322509766,
      "cgraw": 6.836,
      "cgrac": 1873.8,
      "w7seq": 0.114690698,
      "w7ra": 1.025,
      "w16seq": 0.115322973,
      "cgok": true,
      "csra": 3.7831517146182967,
      "csw": 0.568,
      "csc": 22313.6,
      "csok": true
    },
    {
      "g": "eat",
      "m": 247172,
      "zmax": 9.121000760603952,
      "zra": 8.731086045344941,
      "w7": 9.741718317608791,
      "w16": 9.693460424319907,
      "cg": 8.36165908759892,
      "cgra": 10.999660155681065,
      "w7off": 10.258929004903468,
      "zmt": 0.006505727767944336,
      "zrt": 0.006215572357177734,
      "cgt": 0.012204885482788086,
      "cgraw": 0.51,
      "cgrac": 7653.7,
      "w7seq": 0.007575847,
      "w7ra": 1.454,
      "w16seq": 0.007237995,
      "cgok": true,
      "csra": 8.58530901558429,
      "csw": 0.262,
      "csc": 10330.5,
      "csok": true
    },
    {
      "g": "cnr-2000",
      "m": 3216152,
      "zmax": 1.8940622209398064,
      "zra": 2.3163407699636087,
      "w7": 2.960611314390613,
      "w16": 2.4796066852561696,
      "cg": 1.9827396217591706,
      "cgra": 4.431069178322417,
      "w7off": 3.776023023787433,
      "zmt": 0.026068687438964844,
      "zrt": 0.022840499877929688,
      "cgt": 0.07960200309753418,
      "cgraw": 3.247,
      "cgrac": 1608.3,
      "w7seq": 0.039417874,
      "w7ra": 0.596,
      "w16seq": 0.03562327,
      "cgok": true,
      "csra": 1.7385198212024804,
      "csw": 0.427,
      "csc": 9080.6,
      "csok": true
    },
    {
      "g": "amazon0601",
      "m": 3387224,
      "zmax": 6.989067153515681,
      "zra": 7.192121926391641,
      "w7": 8.59057210270121,
      "w16": 8.430046551394298,
      "cg": 6.443879707985064,
      "cgra": 9.634839620881287,
      "w7off": 10.00365372942563,
      "zmt": 0.0620119571685791,
      "zrt": 0.05033278465270996,
      "cgt": 0.1747589111328125,
      "cgraw": 1.017,
      "cgrac": 2940.0,
      "w7seq": 0.076966406,
      "w7ra": 0.763,
      "w16seq": 0.077056176,
      "cgok": true,
      "csra": 7.056785143232334,
      "csw": 0.484,
      "csc": 55497.6,
      "csok": true
    },
    {
      "g": "in-2004",
      "m": 16917053,
      "zmax": 1.3109049194324804,
      "zra": 1.7736994735430573,
      "w7": 2.2123451407287074,
      "w16": 1.793049415876394,
      "cg": 1.4905693089688847,
      "cgra": 3.3695604074775907,
      "w7off": 2.8734115806104055,
      "zmt": 0.09318280220031738,
      "zrt": 0.08096885681152344,
      "cgt": 0.42566895484924316,
      "cgraw": 36.713,
      "cgrac": 1658.4,
      "w7seq": 0.172983089,
      "w7ra": 0.895,
      "w16seq": 0.156347217,
      "cgok": true,
      "csra": 1.2507176043014112,
      "csw": 1.274,
      "csc": 10191.4,
      "csok": true
    },
    {
      "g": "patents",
      "m": 16511740,
      "zmax": 12.331343880172533,
      "zra": 12.657861618460561,
      "w7": 14.453600650204036,
      "w16": 14.281241347065786,
      "cg": 11.349146728327844,
      "cgra": 17.204320804470033,
      "w7off": 16.371161852112497,
      "zmt": 0.35375475883483887,
      "zrt": 0.2791626453399658,
      "cgt": 1.2563769817352295,
      "cgraw": 193.457,
      "cgrac": 2826.9,
      "w7seq": 0.453905655,
      "w7ra": 0.627,
      "w16seq": 0.464201639,
      "cgok": true,
      "csra": 12.48758955749061,
      "csw": 53.582,
      "csc": 9345.1,
      "csok": true
    },
    {
      "g": "enwiki",
      "m": 101311589,
      "zmax": 10.83837230111947,
      "zra": 11.224181825832384,
      "w7": 12.76376498250363,
      "w16": 12.290031933069375,
      "cg": 10.388829653041963,
      "cgra": 17.96246642622494,
      "w7off": 13.382140359085671,
      "zmt": 1.6986522674560547,
      "zrt": 1.2654304504394531,
      "cgt": 6.764819145202637,
      "cgraw": 1044.3,
      "cgrac": 11630.6,
      "w7seq": 1.96280929,
      "w7ra": 1.812,
      "w16seq": 1.920132246,
      "cgok": true
    },
    {
      "g": "uk-2014-tpd",
      "m": 16861750,
      "zmax": 9.230218215784246,
      "zra": 9.475937432354293,
      "w7": 10.470137441250166,
      "w16": 10.303295921241864,
      "cg": 8.902888964668554,
      "cgra": 14.48701445579492,
      "w7off": 11.33662211810755,
      "zmt": 0.2542755603790283,
      "zrt": 0.1833338737487793,
      "cgt": 0.886580228805542,
      "cgraw": 95.484,
      "cgrac": 3979.4,
      "w7seq": 0.285885561,
      "w7ra": 0.681,
      "w16seq": 0.282149748,
      "cgok": true,
      "csra": 9.205393271754119,
      "csw": 1.426,
      "csc": 107333.8,
      "csok": true
    },
    {
      "g": "uk-2002",
      "m": 291989310,
      "zmax": 1.3027837217739238,
      "zra": 1.7788339442974812,
      "w7": 2.210362180725041,
      "w16": 1.769799312173449,
      "cg": 1.3970723517241093,
      "cgra": 3.0799625369846586,
      "w7off": 2.7581025894406888,
      "zmt": 1.4787778854370117,
      "zrt": 1.3021509647369385,
      "cgt": 9.059486865997314,
      "cgraw": 1197.615,
      "cgrac": 2348.4,
      "w7seq": 2.226665785,
      "w7ra": 0.892,
      "w16seq": 2.131467426,
      "cgok": true,
      "csra": 1.2654765477544365,
      "csw": 352.411,
      "csc": 18730.2,
      "csok": true
    }
  ],
  "native_times": [
    {
      "graph": "google",
      "selected": {
        "codec": "cand",
        "full_adjacency_equal": true,
        "sha256": "e131bede66e19cc2719422a359dc84d28fb19be1a3612e15214bfde00d916b58",
        "header_minor": 2,
        "bytes": 1975085,
        "encode_s_diagnostic": 7.834962844848633,
        "bpe": 3.118447348466757,
        "modes": "(symmetric = :auto, reciprocal = :off, transpose = :off)",
        "decode_s_median": 6.533125877380371,
        "decode_s_runs": [
          6.533125877380371
        ],
        "alg_byte": 5,
        "input": "/workspace/pipe/google/v3/mmangle.csr",
        "julia_threads": 1,
        "m": 5066842,
        "kwargs": "Adjacently.Compression.CandParams(64, 4, 4, true, true, true, false, 256, 32, 512, 2048, 1024, 1, true, 6, 19661, 1023, 209715, :popgap, 2, 200, 5, 1, 1)",
        "loaded_source": "/workspace/lib_v3/src/Adjacently.jl",
        "decode_reps": 1,
        "n": 855802,
        "record": "pod/pipe/timing_v3/google/selected/enc/result.json"
      },
      "best_cg": {
        "codec": "cg256",
        "full_adjacency_equal": true,
        "sha256": "d83faa385915073766ea09fc50c59c78d3dc83353cefd5031f32ed0974ff592e",
        "header_minor": 130,
        "bytes": 2144820,
        "encode_s_diagnostic": 26.054669857025146,
        "bpe": 3.38644070606504,
        "modes": "(symmetric = :auto, reciprocal = :on, transpose = :off)",
        "decode_s_median": 2.4399569034576416,
        "decode_s_runs": [
          2.4399569034576416
        ],
        "alg_byte": 179,
        "input": "/workspace/pipe/google/v3/mmangle_T.csr",
        "julia_threads": 1,
        "m": 5066842,
        "kwargs": "cg256",
        "loaded_source": "/workspace/lib_v3/src/Adjacently.jl",
        "decode_reps": 1,
        "n": 855802,
        "record": "pod/pipe/timing_v3/google/best_cg/enc/result.json"
      },
      "ratio": 2.677557897896613
    },
    {
      "graph": "patents",
      "selected": {
        "codec": "cand",
        "full_adjacency_equal": true,
        "sha256": "4600567cdade0cadc2e35ae21fd0661bdba3b5f0aa824209661ff72067ac1039",
        "header_minor": 2,
        "bytes": 21110853,
        "encode_s_diagnostic": 86.63099408149719,
        "bpe": 10.22828750937212,
        "modes": "(symmetric = :auto, reciprocal = :off, transpose = :off)",
        "decode_s_median": 92.88885998725891,
        "decode_s_runs": [
          92.88885998725891
        ],
        "alg_byte": 5,
        "input": "/workspace/pipe/patents/v3/mmangle.csr",
        "julia_threads": 1,
        "m": 16511740,
        "kwargs": "Adjacently.Compression.CandParams(64, 4, 4, true, true, true, false, 256, 32, 512, 2048, 1024, 1, true, 6, 19661, 1023, 209715, :popgap, 2, 200, 5, 1, 1)",
        "loaded_source": "/workspace/lib_v3/src/Adjacently.jl",
        "decode_reps": 1,
        "n": 3764117,
        "record": "pod/pipe/timing_v3/patents/selected/enc/result.json"
      },
      "best_cg": {
        "codec": "cg256",
        "full_adjacency_equal": true,
        "sha256": "5c3aaeb4da50162d6cca6c8dbf874a81694e5f3a0033f79d408d1bde31dfc938",
        "header_minor": 2,
        "bytes": 21275833,
        "encode_s_diagnostic": 101.31293606758118,
        "bpe": 10.308220938556445,
        "modes": "(symmetric = :auto, reciprocal = :off, transpose = :off)",
        "decode_s_median": 3.195552110671997,
        "decode_s_runs": [
          3.195552110671997
        ],
        "alg_byte": 179,
        "input": "/workspace/pipe/patents/v3/mmangle.csr",
        "julia_threads": 1,
        "m": 16511740,
        "kwargs": "cg256",
        "loaded_source": "/workspace/lib_v3/src/Adjacently.jl",
        "decode_reps": 1,
        "n": 3764117,
        "record": "pod/pipe/timing_v3/patents/best_cg/enc/result.json"
      },
      "ratio": 29.068172500471345
    },
    {
      "graph": "enwiki",
      "selected": {
        "codec": "cand",
        "full_adjacency_equal": true,
        "sha256": "49922ab811ca558b925d3d2bc8e2d2098158352e74d215425a81299a1a65cf2e",
        "header_minor": 2,
        "bytes": 98397257,
        "encode_s_diagnostic": 5919.528330087662,
        "bpe": 7.76987177646577,
        "modes": "(symmetric = :auto, reciprocal = :off, transpose = :off)",
        "decode_s_median": 6355.163167953491,
        "decode_s_runs": [
          6355.163167953491
        ],
        "alg_byte": 5,
        "input": "/workspace/pipe/enwiki/v3/mmangle.csr",
        "julia_threads": 1,
        "m": 101311589,
        "kwargs": "Adjacently.Compression.CandParams(64, 4, 4, true, true, true, false, 256, 32, 512, 2048, 1024, 1, true, 6, 19661, 1023, 209715, :popgap, 2, 200, 5, 1, 1)",
        "loaded_source": "/workspace/lib_v3/src/Adjacently.jl",
        "decode_reps": 1,
        "n": 4203294,
        "record": "pod/pipe/timing_v3/enwiki/selected/enc/result.json"
      },
      "best_cg": {
        "codec": "cg256",
        "full_adjacency_equal": true,
        "sha256": "2d9ee40c8c23db04522738407c3f661d3465dd8756063ce1420c41aabee21339",
        "header_minor": 130,
        "bytes": 112283291,
        "encode_s_diagnostic": 279.16311287879944,
        "bpe": 8.866372908236588,
        "modes": "(symmetric = :auto, reciprocal = :on, transpose = :off)",
        "decode_s_median": 13.043536901473999,
        "decode_s_runs": [
          13.043536901473999
        ],
        "alg_byte": 179,
        "input": "/workspace/pipe/enwiki/v3/mmangle_T.csr",
        "julia_threads": 1,
        "m": 101311589,
        "kwargs": "cg256",
        "loaded_source": "/workspace/lib_v3/src/Adjacently.jl",
        "decode_reps": 1,
        "n": 4203294,
        "record": "pod/pipe/timing_v3/enwiki/best_cg/enc/result.json"
      },
      "ratio": 487.2269857445889
    },
    {
      "graph": "uk-2002",
      "selected": {
        "codec": "cand",
        "full_adjacency_equal": true,
        "sha256": "f93e6097b19639ab324006770ae20bc22bd7af045f785b1ebf5ede4a9122e3ff",
        "header_minor": 2,
        "bytes": 42870170,
        "encode_s_diagnostic": 331.4952709674835,
        "bpe": 1.1745682059387723,
        "modes": "(symmetric = :auto, reciprocal = :off, transpose = :off)",
        "decode_s_median": 406.9015419483185,
        "decode_s_runs": [
          406.9015419483185
        ],
        "alg_byte": 5,
        "input": "/workspace/pipe/uk-2002/v3/mmangle_T.csr",
        "julia_threads": 1,
        "m": 291989310,
        "kwargs": "Adjacently.Compression.CandParams(64, 4, 4, true, true, true, false, 256, 32, 512, 2048, 1024, 1, true, 6, 19661, 1023, 209715, :popgap, 2, 200, 5, 1, 1)",
        "loaded_source": "/workspace/lib_v3/src/Adjacently.jl",
        "decode_reps": 1,
        "n": 18459128,
        "record": "pod/pipe/timing_v3/uk-2002/selected/enc/result.json"
      },
      "best_cg": {
        "codec": "cg256",
        "full_adjacency_equal": true,
        "sha256": "14873db2e7a24d63d9ea74ade38643468cf90578f755b61e9ab7c16ce3d62b41",
        "header_minor": 2,
        "bytes": 47471200,
        "encode_s_diagnostic": 507.453476190567,
        "bpe": 1.3006284373903962,
        "modes": "(symmetric = :auto, reciprocal = :off, transpose = :off)",
        "decode_s_median": 10.07440710067749,
        "decode_s_runs": [
          10.07440710067749
        ],
        "alg_byte": 179,
        "input": "/workspace/pipe/uk-2002/v3/mmangle_T.csr",
        "julia_threads": 1,
        "m": 291989310,
        "kwargs": "cg256",
        "loaded_source": "/workspace/lib_v3/src/Adjacently.jl",
        "decode_reps": 1,
        "n": 18459128,
        "record": "pod/pipe/timing_v3/uk-2002/best_cg/enc/result.json"
      },
      "ratio": 40.38962669286562
    }
  ],
  "transpose_checks": {
    "91587604d2c8b75bca3c3fbc5713ebefe301330d8ce4099d150e84236334d962": {
      "G": "pipe/enwiki/community.csr",
      "bpe": "8.884570549969363",
      "bytes": "112513745",
      "decode_s": "24.59207797050476",
      "decodes_to_G": "true",
      "delta_bytes": "2",
      "in": "/workspace/pipe/enwiki/v2/v2_community_T_cg256_recip/file.mgz",
      "m": "101311589",
      "out": "/workspace/pipe/enwiki/v2/v2_community_T_cg256_recip/file_tflag.mgz",
      "sha256_in": "91587604d2c8b75bca3c3fbc5713ebefe301330d8ce4099d150e84236334d962",
      "sha256_out": "9235ee4482b3ce11f9a7e9f2c63210d2fb24c58ff36207be0e883907c9e2fd09"
    },
    "2d9ee40c8c23db04522738407c3f661d3465dd8756063ce1420c41aabee21339": {
      "G": "/workspace/pipe/enwiki/v3/mmangle.csr",
      "bpe": "8.866373066165215",
      "bytes": "112283293",
      "decode_s": "24.258718013763428",
      "decodes_to_G": "true",
      "delta_bytes": "2",
      "in": "/workspace/pipe/enwiki/v3/v3_mmangle_T_cg256_recip/file.mgz",
      "m": "101311589",
      "out": "/workspace/pipe/enwiki/v3/v3_mmangle_T_cg256_recip/file_tflag.mgz",
      "sha256_in": "2d9ee40c8c23db04522738407c3f661d3465dd8756063ce1420c41aabee21339",
      "sha256_out": "8355505d593a238beafbfd01ba41989963603e8efbceca97a6cc79cd4b30ac78"
    },
    "52dcd3532b4de0c9f2d080a16244e5a2bf4851c69b6c1a98dd39281270d9c91a": {
      "G": "pipe/uk-2002/community.csr",
      "bpe": "1.3184131706739537",
      "bytes": "48120319",
      "decode_s": "25.299472093582153",
      "decodes_to_G": "true",
      "delta_bytes": "3",
      "in": "/workspace/pipe/uk-2002/v2/v2_community_T_cg256_plain/file.mgz",
      "m": "291989310",
      "out": "/workspace/pipe/uk-2002/v2/v2_community_T_cg256_plain/file_tflag.mgz",
      "sha256_in": "52dcd3532b4de0c9f2d080a16244e5a2bf4851c69b6c1a98dd39281270d9c91a",
      "sha256_out": "e6ceb7d3590570ec20e13ba7141cd075f1a5dbe7af7338c0e260a0fbae84ba7e"
    },
    "0d11ac9c236a7103d468b5c2e20716bf5503215dc336bab450230b67a13b7bcc": {
      "G": "pipe/uk-2002/community.csr",
      "bpe": "1.1978884843421151",
      "bytes": "43721329",
      "decode_s": "296.34959506988525",
      "decodes_to_G": "true",
      "delta_bytes": "3",
      "in": "/workspace/pipe/uk-2002/v2/v2_community_T_cand/file.mgz",
      "m": "291989310",
      "out": "/workspace/pipe/uk-2002/v2/v2_community_T_cand/file_tflag.mgz",
      "sha256_in": "0d11ac9c236a7103d468b5c2e20716bf5503215dc336bab450230b67a13b7bcc",
      "sha256_out": "b060e94d18b717260ef0658d94cf0ba76bb72768f7a16e015c11b4c924846b18"
    },
    "14873db2e7a24d63d9ea74ade38643468cf90578f755b61e9ab7c16ce3d62b41": {
      "G": "/workspace/pipe/uk-2002/v3/mmangle.csr",
      "bpe": "1.300628519585186",
      "bytes": "47471203",
      "decode_s": "22.590898036956787",
      "decodes_to_G": "true",
      "delta_bytes": "3",
      "in": "/workspace/pipe/uk-2002/v3/v3_mmangle_T_cg256_plain/file.mgz",
      "m": "291989310",
      "out": "/workspace/pipe/uk-2002/v3/v3_mmangle_T_cg256_plain/file_tflag.mgz",
      "sha256_in": "14873db2e7a24d63d9ea74ade38643468cf90578f755b61e9ab7c16ce3d62b41",
      "sha256_out": "c6c28fd0338b2e1e7aceeaad142f18e15ba11e142ccc43f3c9d8fa9bdd76db34"
    },
    "f93e6097b19639ab324006770ae20bc22bd7af045f785b1ebf5ede4a9122e3ff": {
      "G": "/workspace/pipe/uk-2002/v3/mmangle.csr",
      "bpe": "1.1745682881335622",
      "bytes": "42870173",
      "decode_s": "296.59823513031006",
      "decodes_to_G": "true",
      "delta_bytes": "3",
      "in": "/workspace/pipe/uk-2002/v3/v3_mmangle_T_candpop/file.mgz",
      "m": "291989310",
      "out": "/workspace/pipe/uk-2002/v3/v3_mmangle_T_candpop/file_tflag.mgz",
      "sha256_in": "f93e6097b19639ab324006770ae20bc22bd7af045f785b1ebf5ede4a9122e3ff",
      "sha256_out": "f4df9c738c6d0fff4d7a0055e57235d4f000e8223e3d0cc2162bfd03bd095086"
    },
    "e73f6653187fc69859c6ff4b5595b121f8fa6f39186106c746984605f9650ade": {
      "G": "pipe/eat/community.csr",
      "bpe": "7.546485847911576",
      "bytes": "233160",
      "decode_s": "7.7387330532073975",
      "decodes_to_G": "true",
      "delta_bytes": "2",
      "in": "/workspace/pipe/eat/v2/v2_community_T_cg256_recip/file.mgz",
      "m": "247172",
      "out": "/workspace/pipe/eat/v2/v2_community_T_cg256_recip/file_tflag.mgz",
      "sha256_in": "e73f6653187fc69859c6ff4b5595b121f8fa6f39186106c746984605f9650ade",
      "sha256_out": "c4bd12eebfc2d64be30a48ebbba596fd3ee9c885516859cd1e28ebe4ac802b7e"
    },
    "c1e500df65c69e7ee9a756752800a78af1fe28bc50d5e09d83bf108fd2b52bbe": {
      "G": "pipe/google/community.csr",
      "bpe": "3.6502957858168856",
      "bytes": "2311934",
      "decode_s": "8.0818350315094",
      "decodes_to_G": "true",
      "delta_bytes": "2",
      "in": "/workspace/pipe/google/v2/v2_community_T_cg256_recip/file.mgz",
      "m": "5066842",
      "out": "/workspace/pipe/google/v2/v2_community_T_cg256_recip/file_tflag.mgz",
      "sha256_in": "c1e500df65c69e7ee9a756752800a78af1fe28bc50d5e09d83bf108fd2b52bbe",
      "sha256_out": "25efee2719de5000b8af97b7f0b37c413fbf1b67390f7ef42024ade17e20fd95"
    },
    "96379b0635ada9f524042c956ff0db9baffbca09c0ccce5d269ac63cba568dce": {
      "G": "pipe/google/community.csr",
      "bpe": "3.345258446977427",
      "bytes": "2118737",
      "decode_s": "13.387185096740723",
      "decodes_to_G": "true",
      "delta_bytes": "3",
      "in": "/workspace/pipe/google/v2/v2_community_T_cand/file.mgz",
      "m": "5066842",
      "out": "/workspace/pipe/google/v2/v2_community_T_cand/file_tflag.mgz",
      "sha256_in": "96379b0635ada9f524042c956ff0db9baffbca09c0ccce5d269ac63cba568dce",
      "sha256_out": "c73ca0099a046040d744fcaa15e7cf3e8d1e18e6ff944aa34ee440be897a334c"
    },
    "d83faa385915073766ea09fc50c59c78d3dc83353cefd5031f32ed0974ff592e": {
      "G": "/workspace/pipe/google/v3/mmangle.csr",
      "bpe": "3.386443863850501",
      "bytes": "2144822",
      "decode_s": "8.03420090675354",
      "decodes_to_G": "true",
      "delta_bytes": "2",
      "in": "/workspace/pipe/google/v3/v3_mmangle_T_cg256_recip/file.mgz",
      "m": "5066842",
      "out": "/workspace/pipe/google/v3/v3_mmangle_T_cg256_recip/file_tflag.mgz",
      "sha256_in": "d83faa385915073766ea09fc50c59c78d3dc83353cefd5031f32ed0974ff592e",
      "sha256_out": "60e34447ae2002ada1345a667528e46f835a90080ad094f7044fa16e6a7afb6a"
    },
    "054b7a23c005bde22d850dfee5d388e15fbcde0f204f1d0395be56b181e559e1": {
      "G": "pipe/cnr-2000/community.csr",
      "bpe": "1.8734512547914401",
      "bytes": "753163",
      "decode_s": "7.857815980911255",
      "decodes_to_G": "true",
      "delta_bytes": "2",
      "in": "/workspace/pipe/cnr-2000/v2/v2_community_T_cg256_recip/file.mgz",
      "m": "3216152",
      "out": "/workspace/pipe/cnr-2000/v2/v2_community_T_cg256_recip/file_tflag.mgz",
      "sha256_in": "054b7a23c005bde22d850dfee5d388e15fbcde0f204f1d0395be56b181e559e1",
      "sha256_out": "0a0cdd21c3018f1190f1a3a7c418c376f950b4bf88c0b683e3940af2f366c675"
    },
    "90f296ad55b8352da226389d04fab8654f13b23d5132dcb56644485970043a4b": {
      "G": "/workspace/pipe/cnr-2000/v3/mmangle.csr",
      "bpe": "1.8561112783226663",
      "bytes": "746192",
      "decode_s": "7.78046989440918",
      "decodes_to_G": "true",
      "delta_bytes": "2",
      "in": "/workspace/pipe/cnr-2000/v3/v3_mmangle_T_cg256_recip/file.mgz",
      "m": "3216152",
      "out": "/workspace/pipe/cnr-2000/v3/v3_mmangle_T_cg256_recip/file_tflag.mgz",
      "sha256_in": "90f296ad55b8352da226389d04fab8654f13b23d5132dcb56644485970043a4b",
      "sha256_out": "85db7d7cf93730e14e33a346de3e2b5c85509b81b1b679f571e03f6a4a0cfd21"
    },
    "c6d56d7037b5a3ca5615e435572656740f327807aa5fb683618d4656cc2bf073": {
      "G": "pipe/amazon0601/community.csr",
      "bpe": "5.453546621067871",
      "bytes": "2309048",
      "decode_s": "7.96929407119751",
      "decodes_to_G": "true",
      "delta_bytes": "2",
      "in": "/workspace/pipe/amazon0601/v2/v2_community_T_cg256_recip/file.mgz",
      "m": "3387224",
      "out": "/workspace/pipe/amazon0601/v2/v2_community_T_cg256_recip/file_tflag.mgz",
      "sha256_in": "c6d56d7037b5a3ca5615e435572656740f327807aa5fb683618d4656cc2bf073",
      "sha256_out": "49060c3f427a77e2705fc3b85cd5b6b90e707df5798518d0867d095e2af287a1"
    },
    "b425db4822a91de7b3ba3dd9bd94023165cf0ee4b823d6ff32a0eb8f13d701d0": {
      "G": "/workspace/pipe/amazon0601/v3/mmangle.csr",
      "bpe": "5.159087205333925",
      "bytes": "2184373",
      "decode_s": "8.028992891311646",
      "decodes_to_G": "true",
      "delta_bytes": "2",
      "in": "/workspace/pipe/amazon0601/v3/v3_mmangle_T_cg256_recip/file.mgz",
      "m": "3387224",
      "out": "/workspace/pipe/amazon0601/v3/v3_mmangle_T_cg256_recip/file_tflag.mgz",
      "sha256_in": "b425db4822a91de7b3ba3dd9bd94023165cf0ee4b823d6ff32a0eb8f13d701d0",
      "sha256_out": "e93b5de6669c3343832bd456ad5afd7ac7c9984eb550b49a708ba7efcdca6d27"
    },
    "cbb2c470e115bfeb68ad32995116a7a306e1421052ec6eab1c501c6f89a751d6": {
      "G": "pipe/wordassociation-2011/community.csr",
      "bpe": "8.46921243695616",
      "bytes": "76405",
      "decode_s": "7.431999206542969",
      "decodes_to_G": "true",
      "delta_bytes": "2",
      "in": "/workspace/pipe/wordassociation-2011/v2/v2_community_T_cg256_recip/file.mgz",
      "m": "72172",
      "out": "/workspace/pipe/wordassociation-2011/v2/v2_community_T_cg256_recip/file_tflag.mgz",
      "sha256_in": "cbb2c470e115bfeb68ad32995116a7a306e1421052ec6eab1c501c6f89a751d6",
      "sha256_out": "fe2fed829b59537ec1380c6efc11378003b3e8970187b83e10fdab2bdf7f28b7"
    },
    "65d4617af52cd93ab3b53b2e8ec66274bd4b9b70bf41d5c2f1f04b2985bcac01": {
      "G": "/workspace/pipe/wordassociation-2011/v3/mmangle.csr",
      "bpe": "8.419553289364297",
      "bytes": "75957",
      "decode_s": "7.4539549350738525",
      "decodes_to_G": "true",
      "delta_bytes": "2",
      "in": "/workspace/pipe/wordassociation-2011/v3/v3_mmangle_T_cg256_recip/file.mgz",
      "m": "72172",
      "out": "/workspace/pipe/wordassociation-2011/v3/v3_mmangle_T_cg256_recip/file_tflag.mgz",
      "sha256_in": "65d4617af52cd93ab3b53b2e8ec66274bd4b9b70bf41d5c2f1f04b2985bcac01",
      "sha256_out": "a854c18ba280685a3a01e6bde93a801f0076e032c1bb6eacc7f040b24a3f0ae8"
    },
    "7a2ab852b4e9f816f379ab7298e305a335119a1f76ea61e82f8ef4dc453717fd": {
      "G": "pipe/in-2004/community.csr",
      "bpe": "1.4320196313152178",
      "bytes": "3028194",
      "decode_s": "9.019672870635986",
      "decodes_to_G": "true",
      "delta_bytes": "2",
      "in": "/workspace/pipe/in-2004/v2/v2_community_T_cg256_recip/file.mgz",
      "m": "16917053",
      "out": "/workspace/pipe/in-2004/v2/v2_community_T_cg256_recip/file_tflag.mgz",
      "sha256_in": "7a2ab852b4e9f816f379ab7298e305a335119a1f76ea61e82f8ef4dc453717fd",
      "sha256_out": "7e20680600716d0042d3cebc1d8d8fd8da3fc1dd0f84d3eef9bc2233a5e0a2c2"
    },
    "b58c7014cebe33b0495c71096865af58c5b1795933555b5c6ecb6c7472dffb27": {
      "G": "/workspace/pipe/in-2004/v3/mmangle.csr",
      "bpe": "1.409619985230288",
      "bytes": "2980827",
      "decode_s": "9.096894979476929",
      "decodes_to_G": "true",
      "delta_bytes": "2",
      "in": "/workspace/pipe/in-2004/v3/v3_mmangle_T_cg256_recip/file.mgz",
      "m": "16917053",
      "out": "/workspace/pipe/in-2004/v3/v3_mmangle_T_cg256_recip/file_tflag.mgz",
      "sha256_in": "b58c7014cebe33b0495c71096865af58c5b1795933555b5c6ecb6c7472dffb27",
      "sha256_out": "935b62ac2ea6cc4f86b91f797ef26b6a4869d32eda91473a97c5a882605efb3a"
    }
  },
  "scope": "Completed G-only baseline campaign; actual current native files including verified transpose headers. Matched common-community G access comparison supersedes exploratory order minima."
}


==> generated/method_provenance.json <==
{
  "native_records": [
    {
      "graph": "Human1",
      "n": 493,
      "m": 15546,
      "versions": [
        {
          "bytes": 3499,
          "bpe": 1.800591792100862,
          "n": 493,
          "m": 15546,
          "arm": "enc_w256_plain",
          "sha256": "676ae53b9445e897dcaca3c06e7ff64077a516eb251e026104404124f7c46b48",
          "selection": "pod/pipe/Human1/selected.json",
          "raw_bytes": 3499
        },
        {
          "raw_bytes": 3321,
          "raw_sha256": "759553d5135fa837d2cd56f81518045edbd9703dfa2fb85b2a331c0d413e5074",
          "arm": "v2_community_G_cand",
          "n": 493,
          "m": 15546,
          "bytes": 3321,
          "sha256": "759553d5135fa837d2cd56f81518045edbd9703dfa2fb85b2a331c0d413e5074",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 1.7089926669239677,
          "selection": "pod/pipe/Human1/v2/selected_v2.json"
        },
        {
          "raw_bytes": 3321,
          "raw_sha256": "759553d5135fa837d2cd56f81518045edbd9703dfa2fb85b2a331c0d413e5074",
          "arm": "v2_community_G_cand",
          "n": 493,
          "m": 15546,
          "bytes": 3321,
          "sha256": "759553d5135fa837d2cd56f81518045edbd9703dfa2fb85b2a331c0d413e5074",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 1.7089926669239677,
          "selection": "pod/pipe/Human1/v3/selected_v3.json"
        }
      ],
      "v3_cg": {
        "raw_bytes": 3412,
        "raw_sha256": "1be6f8b8f4b1473ba1f28e622d343863ff34f374f518205fa02c9f2f0a3e6f15",
        "arm": "v2_community_G_cg256_plain",
        "n": 493,
        "m": 15546,
        "bytes": 3412,
        "sha256": "1be6f8b8f4b1473ba1f28e622d343863ff34f374f518205fa02c9f2f0a3e6f15",
        "decodes_to_G": true,
        "flag_bytes": 0,
        "bpe": 1.7558214331660877
      }
    },
    {
      "graph": "Drosophila2",
      "n": 1770,
      "m": 17810,
      "versions": [
        {
          "bytes": 7540,
          "bpe": 3.386861313868613,
          "n": 1770,
          "m": 17810,
          "arm": "enc_w256_plain",
          "sha256": "f653a5f737df06e9228693059f1104b1798688bf279550dd8436d695bf09ae63",
          "selection": "pod/pipe/Drosophila2/selected.json",
          "raw_bytes": 7540
        },
        {
          "raw_bytes": 7416,
          "raw_sha256": "62f7c675172f976d29d5a3778dc16354ae7a3a69d237a6e57f02b2787841043d",
          "arm": "v2_community_G_cand",
          "n": 1770,
          "m": 17810,
          "bytes": 7416,
          "sha256": "62f7c675172f976d29d5a3778dc16354ae7a3a69d237a6e57f02b2787841043d",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 3.3311622683885456,
          "selection": "pod/pipe/Drosophila2/v2/selected_v2.json"
        },
        {
          "raw_bytes": 7399,
          "raw_sha256": "8d95ad80eb121c9d5688f46425e15f268f5d76b716b5edb40afc3925b76f6d04",
          "arm": "v3_community_G_candpop",
          "n": 1770,
          "m": 17810,
          "bytes": 7399,
          "sha256": "8d95ad80eb121c9d5688f46425e15f268f5d76b716b5edb40afc3925b76f6d04",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 3.323526108927569,
          "selection": "pod/pipe/Drosophila2/v3/selected_v3.json"
        }
      ],
      "v3_cg": {
        "raw_bytes": 7452,
        "raw_sha256": "31f7f96c0fadfd17ad718a12e61560ff9ffa22e736ee3ad5aba3f1ab8c5ad9ee",
        "arm": "v2_community_G_cg256_plain",
        "n": 1770,
        "m": 17810,
        "bytes": 7452,
        "sha256": "31f7f96c0fadfd17ad718a12e61560ff9ffa22e736ee3ad5aba3f1ab8c5ad9ee",
        "decodes_to_G": true,
        "flag_bytes": 0,
        "bpe": 3.347332959011791
      }
    },
    {
      "graph": "openflights",
      "n": 3397,
      "m": 38460,
      "versions": [
        {
          "bytes": 11071,
          "bpe": 2.3028601144045764,
          "n": 3397,
          "m": 38460,
          "arm": "enc_w256_plain",
          "sha256": "2dce7c873a2bd325c6faf847df87532b34e652b637793a263c649999ec5f9df4",
          "selection": "pod/pipe/openflights/selected.json",
          "raw_bytes": 11071
        },
        {
          "raw_bytes": 10442,
          "raw_sha256": "cb8f7bff3f452e8416f0317d26dd875d3b861dbf14ec4c273ffbf220efc9ec8d",
          "arm": "v2_community_G_cand",
          "n": 3397,
          "m": 38460,
          "bytes": 10442,
          "sha256": "cb8f7bff3f452e8416f0317d26dd875d3b861dbf14ec4c273ffbf220efc9ec8d",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 2.1720228809152364,
          "selection": "pod/pipe/openflights/v2/selected_v2.json"
        },
        {
          "raw_bytes": 10253,
          "raw_sha256": "dc806370743f0024526a438b27ef05c4adf275c138962a3a6a231a47b4c5ec97",
          "arm": "v3_mmangle_G_candpop",
          "n": 3397,
          "m": 38460,
          "bytes": 10253,
          "sha256": "dc806370743f0024526a438b27ef05c4adf275c138962a3a6a231a47b4c5ec97",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 2.132709308372335,
          "selection": "pod/pipe/openflights/v3/selected_v3.json"
        }
      ],
      "v3_cg": {
        "raw_bytes": 10537,
        "raw_sha256": "da9fc0e9c4c2065329e94300e3407f6dd1a8893c9c36fb0432177d3deb77e13d",
        "arm": "v3_mmangle_G_cg256_plain",
        "n": 3397,
        "m": 38460,
        "bytes": 10537,
        "sha256": "da9fc0e9c4c2065329e94300e3407f6dd1a8893c9c36fb0432177d3deb77e13d",
        "decodes_to_G": true,
        "flag_bytes": 0,
        "bpe": 2.1917836713468537
      }
    },
    {
      "graph": "grqc",
      "n": 4158,
      "m": 26844,
      "versions": [
        {
          "bytes": 8809,
          "bpe": 2.625242139770526,
          "n": 4158,
          "m": 26844,
          "arm": "enc_w256_plain",
          "sha256": "37dacc022225314fec7675e701ac4a1b867810f6c12992a68ea42082a2700e4b",
          "selection": "pod/pipe/grqc/selected.json",
          "raw_bytes": 8809
        },
        {
          "raw_bytes": 7256,
          "raw_sha256": "2ea46a6528b4807cc43c559a72f0891043514601ca4c32ee058f2cf59364f770",
          "arm": "v2_community_G_cand",
          "n": 4158,
          "m": 26844,
          "bytes": 7256,
          "sha256": "2ea46a6528b4807cc43c559a72f0891043514601ca4c32ee058f2cf59364f770",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 2.1624199076143644,
          "selection": "pod/pipe/grqc/v2/selected_v2.json"
        },
        {
          "raw_bytes": 6977,
          "raw_sha256": "73eb9c9db6c0560ed5821b868e6c42d9dc08a3eae5f0c394ac0469c3fbea2f86",
          "arm": "v3_mmangle_G_candpop",
          "n": 4158,
          "m": 26844,
          "bytes": 6977,
          "sha256": "73eb9c9db6c0560ed5821b868e6c42d9dc08a3eae5f0c394ac0469c3fbea2f86",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 2.0792728356429744,
          "selection": "pod/pipe/grqc/v3/selected_v3.json"
        }
      ],
      "v3_cg": {
        "raw_bytes": 7448,
        "raw_sha256": "2e7a773cf8dcccaab895387442e7da4551c32b11fa61b530f66f3986fd32e8cc",
        "arm": "v3_mmangle_G_cg256_plain",
        "n": 4158,
        "m": 26844,
        "bytes": 7448,
        "sha256": "2e7a773cf8dcccaab895387442e7da4551c32b11fa61b530f66f3986fd32e8cc",
        "decodes_to_G": true,
        "flag_bytes": 0,
        "bpe": 2.2196393980032783
      }
    },
    {
      "graph": "Mouse3",
      "n": 1076,
      "m": 181622,
      "versions": [
        {
          "bytes": 29636,
          "bpe": 1.305392518527491,
          "n": 1076,
          "m": 181622,
          "arm": "enc_w256_plain",
          "sha256": "052b4559fe9b0e5689c796b4bba21a5670c79c59ff6c7b00d39b1c6e6b357ef4",
          "selection": "pod/pipe/Mouse3/selected.json",
          "raw_bytes": 29636
        },
        {
          "raw_bytes": 26007,
          "raw_sha256": "bf16ab0534105928fd1748d8f8979dad4146452f02f1bef3b4de0d6a4e15d246",
          "arm": "v2_bp_G_cand",
          "n": 1076,
          "m": 181622,
          "bytes": 26007,
          "sha256": "bf16ab0534105928fd1748d8f8979dad4146452f02f1bef3b4de0d6a4e15d246",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 1.145544042021341,
          "selection": "pod/pipe/Mouse3/v2/selected_v2.json"
        },
        {
          "raw_bytes": 25967,
          "raw_sha256": "4d111efaa9522c196f1a9d267eee79403608b1abe78812d8f1e59a6572ea017d",
          "arm": "v3_bp_G_candpop",
          "n": 1076,
          "m": 181622,
          "bytes": 25967,
          "sha256": "4d111efaa9522c196f1a9d267eee79403608b1abe78812d8f1e59a6572ea017d",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 1.1437821409300635,
          "selection": "pod/pipe/Mouse3/v3/selected_v3.json"
        }
      ],
      "v3_cg": {
        "raw_bytes": 29636,
        "raw_sha256": "052b4559fe9b0e5689c796b4bba21a5670c79c59ff6c7b00d39b1c6e6b357ef4",
        "arm": "enc_w256_plain",
        "n": 1076,
        "m": 181622,
        "bytes": 29636,
        "sha256": "052b4559fe9b0e5689c796b4bba21a5670c79c59ff6c7b00d39b1c6e6b357ef4",
        "decodes_to_G": true,
        "flag_bytes": 0,
        "bpe": 1.305392518527491
      }
    },
    {
      "graph": "facebook",
      "n": 4039,
      "m": 176468,
      "versions": [
        {
          "bytes": 32225,
          "bpe": 1.4608880930253643,
          "n": 4039,
          "m": 176468,
          "arm": "enc_w256_plain",
          "sha256": "3c30af7e0389584b5f2b8221fd283e78875fd00378a4b57624c088083dfdbb60",
          "selection": "pod/pipe/facebook/selected.json",
          "raw_bytes": 32225
        },
        {
          "raw_bytes": 29300,
          "raw_sha256": "fe75d44d49f390d0aff4b3709654310f664d2d311b29c0aa1d15f2b22b5455f9",
          "arm": "v2_community_G_cand",
          "n": 4039,
          "m": 176468,
          "bytes": 29300,
          "sha256": "fe75d44d49f390d0aff4b3709654310f664d2d311b29c0aa1d15f2b22b5455f9",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 1.3282861481968402,
          "selection": "pod/pipe/facebook/v2/selected_v2.json"
        },
        {
          "raw_bytes": 29253,
          "raw_sha256": "65099aae132bf36dfd73f4b6e7ba2daba2cb1e7bd74a09c8f999c7a4859bcbe2",
          "arm": "v3_mmangle_G_candpop",
          "n": 4039,
          "m": 176468,
          "bytes": 29253,
          "sha256": "65099aae132bf36dfd73f4b6e7ba2daba2cb1e7bd74a09c8f999c7a4859bcbe2",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 1.3261554502799375,
          "selection": "pod/pipe/facebook/v3/selected_v3.json"
        }
      ],
      "v3_cg": {
        "raw_bytes": 31192,
        "raw_sha256": "2e6ebe3b74274a159722142697944b3535206095f5a7c4c0773c016316382980",
        "arm": "v3_mmangle_G_cg256_plain",
        "n": 4039,
        "m": 176468,
        "bytes": 31192,
        "sha256": "2e6ebe3b74274a159722142697944b3535206095f5a7c4c0773c016316382980",
        "decodes_to_G": true,
        "flag_bytes": 0,
        "bpe": 1.4140580728517351
      }
    },
    {
      "graph": "oregon",
      "n": 11174,
      "m": 46818,
      "versions": [
        {
          "bytes": 17697,
          "bpe": 3.0239651416122006,
          "n": 11174,
          "m": 46818,
          "arm": "enc_w256_plain",
          "sha256": "d30160174dfa548e1ed13e162928f79e4fe14f16097faf9ede73d5c86baf076d",
          "selection": "pod/pipe/oregon/selected.json",
          "raw_bytes": 17697
        },
        {
          "raw_bytes": 16736,
          "raw_sha256": "5c979c719fd3eb57529ff65fcd3d2db232ac39b4ea1c5099dfd9c6a53d706d8e",
          "arm": "v2_community_G_cand",
          "n": 11174,
          "m": 46818,
          "bytes": 16736,
          "sha256": "5c979c719fd3eb57529ff65fcd3d2db232ac39b4ea1c5099dfd9c6a53d706d8e",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 2.8597547951642532,
          "selection": "pod/pipe/oregon/v2/selected_v2.json"
        },
        {
          "raw_bytes": 15925,
          "raw_sha256": "d49185b8da5b788b7ebda208724e1c983ae46781d6921dbe3ec8962b7bb328a1",
          "arm": "v3_mmangle_G_candpop",
          "n": 11174,
          "m": 46818,
          "bytes": 15925,
          "sha256": "d49185b8da5b788b7ebda208724e1c983ae46781d6921dbe3ec8962b7bb328a1",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 2.7211756162159855,
          "selection": "pod/pipe/oregon/v3/selected_v3.json"
        }
      ],
      "v3_cg": {
        "raw_bytes": 16746,
        "raw_sha256": "9d63fbf2d5aac90854c9e3f77d0d241f93e0726cabdaee00a8bfd14fb6ebf2c9",
        "arm": "v2_community_G_cg256_plain",
        "n": 11174,
        "m": 46818,
        "bytes": 16746,
        "sha256": "9d63fbf2d5aac90854c9e3f77d0d241f93e0726cabdaee00a8bfd14fb6ebf2c9",
        "decodes_to_G": true,
        "flag_bytes": 0,
        "bpe": 2.8614635396642316
      }
    },
    {
      "graph": "hepph",
      "n": 11204,
      "m": 235238,
      "versions": [
        {
          "bytes": 41720,
          "bpe": 1.4188183881855823,
          "n": 11204,
          "m": 235238,
          "arm": "enc_w256_plain",
          "sha256": "f0990325b93d1f44a8ebd6b111db51e59fc5a15401fcf09345d670dfbabc33d0",
          "selection": "pod/pipe/hepph/selected.json",
          "raw_bytes": 41720
        },
        {
          "raw_bytes": 37219,
          "raw_sha256": "1b73b21fa8e23c96f8e225ba44b4aa410bb4c07e3238ce843ef9fae1c8f35c23",
          "arm": "v2_community_G_cand",
          "n": 11204,
          "m": 235238,
          "bytes": 37219,
          "sha256": "1b73b21fa8e23c96f8e225ba44b4aa410bb4c07e3238ce843ef9fae1c8f35c23",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 1.2657478808695874,
          "selection": "pod/pipe/hepph/v2/selected_v2.json"
        },
        {
          "raw_bytes": 35642,
          "raw_sha256": "c3360fd3073b9b704443993216d12543dc15d89754963fe491b6535a544f2805",
          "arm": "v3_mmangle_G_candpop",
          "n": 11204,
          "m": 235238,
          "bytes": 35642,
          "sha256": "c3360fd3073b9b704443993216d12543dc15d89754963fe491b6535a544f2805",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 1.2121170899259472,
          "selection": "pod/pipe/hepph/v3/selected_v3.json"
        }
      ],
      "v3_cg": {
        "raw_bytes": 38840,
        "raw_sha256": "35a816ba01422413a56ee2023b54aa1c45748c47580005ea150e78e66ace8a33",
        "arm": "v3_mmangle_G_cg256_plain",
        "n": 11204,
        "m": 235238,
        "bytes": 38840,
        "sha256": "35a816ba01422413a56ee2023b54aa1c45748c47580005ea150e78e66ace8a33",
        "decodes_to_G": true,
        "flag_bytes": 0,
        "bpe": 1.3208750286943436
      }
    },
    {
      "graph": "wordassociation-2011",
      "n": 10617,
      "m": 72172,
      "versions": [
        {
          "bytes": 79094,
          "bpe": 8.767278168818933,
          "n": 10617,
          "m": 72172,
          "arm": "enc_w2048_recip",
          "sha256": "a89c38b8f164d3d806c8c7ae0d13b5a835c8dc366cd834d7fa83c4a5f43e367c",
          "selection": "pod/pipe/wordassociation-2011/selected.json",
          "raw_bytes": 79094
        },
        {
          "raw_bytes": 66923,
          "raw_sha256": "9e2456728c5fa350d4d1ed38eccebf644039cd90a633cff4fc23382959fe2385",
          "arm": "v2_community_G_cand",
          "n": 10617,
          "m": 72172,
          "bytes": 66923,
          "sha256": "9e2456728c5fa350d4d1ed38eccebf644039cd90a633cff4fc23382959fe2385",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 7.418167710469434,
          "selection": "pod/pipe/wordassociation-2011/v2/selected_v2.json"
        },
        {
          "raw_bytes": 66306,
          "raw_sha256": "4a77ce6e034397817e71fedaeaaa2960363b6e6e30b40a16ca6d9931eedb00f9",
          "arm": "v3_community_G_candpop",
          "n": 10617,
          "m": 72172,
          "bytes": 66306,
          "sha256": "4a77ce6e034397817e71fedaeaaa2960363b6e6e30b40a16ca6d9931eedb00f9",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 7.349775536219032,
          "selection": "pod/pipe/wordassociation-2011/v3/selected_v3.json"
        }
      ],
      "v3_cg": {
        "raw_bytes": 75955,
        "raw_sha256": "65d4617af52cd93ab3b53b2e8ec66274bd4b9b70bf41d5c2f1f04b2985bcac01",
        "arm": "v3_mmangle_T_cg256_recip",
        "n": 10617,
        "m": 72172,
        "bytes": 75957,
        "sha256": "a854c18ba280685a3a01e6bde93a801f0076e032c1bb6eacc7f040b24a3f0ae8",
        "decodes_to_G": true,
        "flag_bytes": 2,
        "bpe": 8.419553289364297
      }
    },
    {
      "graph": "condmat",
      "n": 21363,
      "m": 182572,
      "versions": [
        {
          "bytes": 68620,
          "bpe": 3.0068137501917054,
          "n": 21363,
          "m": 182572,
          "arm": "enc_w256_plain",
          "sha256": "43db36977d49c4693a007827310e1f4379097804c1083f181c926cba9f180124",
          "selection": "pod/pipe/condmat/selected.json",
          "raw_bytes": 68620
        },
        {
          "raw_bytes": 55325,
          "raw_sha256": "e72b299366f6e686ae09139990e07d2b50c1e20ed7117d18973518821d9a61b6",
          "arm": "v2_community_G_cand",
          "n": 21363,
          "m": 182572,
          "bytes": 55325,
          "sha256": "e72b299366f6e686ae09139990e07d2b50c1e20ed7117d18973518821d9a61b6",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 2.424249063383213,
          "selection": "pod/pipe/condmat/v2/selected_v2.json"
        },
        {
          "raw_bytes": 53956,
          "raw_sha256": "ece6229ce323b1179045d5e05e7e6f693abde19bdd42c856f5131f95d52542ca",
          "arm": "v3_mmangle_G_candpop",
          "n": 21363,
          "m": 182572,
          "bytes": 53956,
          "sha256": "ece6229ce323b1179045d5e05e7e6f693abde19bdd42c856f5131f95d52542ca",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 2.364261770698683,
          "selection": "pod/pipe/condmat/v3/selected_v3.json"
        }
      ],
      "v3_cg": {
        "raw_bytes": 60801,
        "raw_sha256": "4a013d2f9836110b1f29293ef955619576f455b77374caa29849650ad3f69100",
        "arm": "v3_mmangle_G_cg256_plain",
        "n": 21363,
        "m": 182572,
        "bytes": 60801,
        "sha256": "4a013d2f9836110b1f29293ef955619576f455b77374caa29849650ad3f69100",
        "decodes_to_G": true,
        "flag_bytes": 0,
        "bpe": 2.664198234121333
      }
    },
    {
      "graph": "astroph",
      "n": 17903,
      "m": 393944,
      "versions": [
        {
          "bytes": 112272,
          "bpe": 2.279958572792072,
          "n": 17903,
          "m": 393944,
          "arm": "enc_w2048_plain",
          "sha256": "b1b51e973501015a128a279c6c866d54c6441e7cae1160bcb94cda24e7d89363",
          "selection": "pod/pipe/astroph/selected.json",
          "raw_bytes": 112272
        },
        {
          "raw_bytes": 95843,
          "raw_sha256": "0d3dee15306157ca30cd6045067585b98cdff060d7450937365efd0062205b28",
          "arm": "v2_community_G_cand",
          "n": 17903,
          "m": 393944,
          "bytes": 95843,
          "sha256": "0d3dee15306157ca30cd6045067585b98cdff060d7450937365efd0062205b28",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 1.9463273967873607,
          "selection": "pod/pipe/astroph/v2/selected_v2.json"
        },
        {
          "raw_bytes": 94479,
          "raw_sha256": "d5d270d84e258ce7b10225187d803bcf8abd259e0c5999e17003f642d4dd7009",
          "arm": "v3_mmangle_G_candpop",
          "n": 17903,
          "m": 393944,
          "bytes": 94479,
          "sha256": "d5d270d84e258ce7b10225187d803bcf8abd259e0c5999e17003f642d4dd7009",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 1.918628028349207,
          "selection": "pod/pipe/astroph/v3/selected_v3.json"
        }
      ],
      "v3_cg": {
        "raw_bytes": 107249,
        "raw_sha256": "47b64a1bc3a95cfcd18c3bca8cb8fec8c1ca179480ec796596fdc39777980173",
        "arm": "v3_mmangle_G_cg256_plain",
        "n": 17903,
        "m": 393944,
        "bytes": 107249,
        "sha256": "47b64a1bc3a95cfcd18c3bca8cb8fec8c1ca179480ec796596fdc39777980173",
        "decodes_to_G": true,
        "flag_bytes": 0,
        "bpe": 2.1779542269967305
      }
    },
    {
      "graph": "enron",
      "n": 33696,
      "m": 361622,
      "versions": [
        {
          "bytes": 141751,
          "bpe": 3.135893280829153,
          "n": 33696,
          "m": 361622,
          "arm": "enc_w256_plain",
          "sha256": "e2b04a9524cff3f85a89c54b7f396436d46a8c3377afa8ea1bd2d0fd5c2c3af5",
          "selection": "pod/pipe/enron/selected.json",
          "raw_bytes": 141751
        },
        {
          "raw_bytes": 123118,
          "raw_sha256": "bceef7d38e81d97e71fcf5b938b37fe17a9ba767638665d58cac146aae0f4047",
          "arm": "v2_community_G_cand",
          "n": 33696,
          "m": 361622,
          "bytes": 123118,
          "sha256": "bceef7d38e81d97e71fcf5b938b37fe17a9ba767638665d58cac146aae0f4047",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 2.723683846668621,
          "selection": "pod/pipe/enron/v2/selected_v2.json"
        },
        {
          "raw_bytes": 122284,
          "raw_sha256": "1fc2b22d8e0e066a7f08bcd9ff2711279a3adfdc9489295daa6da077dd804ffa",
          "arm": "v3_mmangle_G_candpop",
          "n": 33696,
          "m": 361622,
          "bytes": 122284,
          "sha256": "1fc2b22d8e0e066a7f08bcd9ff2711279a3adfdc9489295daa6da077dd804ffa",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 2.705233641758521,
          "selection": "pod/pipe/enron/v3/selected_v3.json"
        }
      ],
      "v3_cg": {
        "raw_bytes": 137675,
        "raw_sha256": "32891df756caff397a5196d28d99ef121f6026d70886e7ba7b6509b0f70fa2cb",
        "arm": "v3_mmangle_G_cg256_plain",
        "n": 33696,
        "m": 361622,
        "bytes": 137675,
        "sha256": "32891df756caff397a5196d28d99ef121f6026d70886e7ba7b6509b0f70fa2cb",
        "decodes_to_G": true,
        "flag_bytes": 0,
        "bpe": 3.0457217757769164
      }
    },
    {
      "graph": "enron-nat",
      "n": 67521,
      "m": 273649,
      "versions": [
        {
          "bytes": 179285,
          "bpe": 5.2413127765860645,
          "n": 67521,
          "m": 273649,
          "arm": "enc_w2048_recip",
          "sha256": "556a15e78bd856bb8b1991efb6f0dbc546a4e33afbfdd442578fe78d4b9d0941",
          "selection": "pod/pipe/enron-nat/selected.json",
          "raw_bytes": 179285
        },
        {
          "raw_bytes": 168131,
          "raw_sha256": "f637359fecfbc2fd8b37c3dfd6b71042aef651b922cc5c00f77eff80cf2e09e1",
          "arm": "v2_community_G_cand",
          "n": 67521,
          "m": 273649,
          "bytes": 168131,
          "sha256": "f637359fecfbc2fd8b37c3dfd6b71042aef651b922cc5c00f77eff80cf2e09e1",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 4.915230824888817,
          "selection": "pod/pipe/enron-nat/v2/selected_v2.json"
        },
        {
          "raw_bytes": 162749,
          "raw_sha256": "f727313de861464bea8a607661704ee3f5660b813db4399738f1c9c516f0c963",
          "arm": "v3_mmangle_G_candpop",
          "n": 67521,
          "m": 273649,
          "bytes": 162749,
          "sha256": "f727313de861464bea8a607661704ee3f5660b813db4399738f1c9c516f0c963",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 4.757890582461474,
          "selection": "pod/pipe/enron-nat/v3/selected_v3.json"
        }
      ],
      "v3_cg": {
        "raw_bytes": 179285,
        "raw_sha256": "556a15e78bd856bb8b1991efb6f0dbc546a4e33afbfdd442578fe78d4b9d0941",
        "arm": "enc_w2048_recip",
        "n": 67521,
        "m": 273649,
        "bytes": 179285,
        "sha256": "556a15e78bd856bb8b1991efb6f0dbc546a4e33afbfdd442578fe78d4b9d0941",
        "decodes_to_G": true,
        "flag_bytes": 0,
        "bpe": 5.2413127765860645
      }
    },
    {
      "graph": "slashdot",
      "n": 77360,
      "m": 828161,
      "versions": [
        {
          "bytes": 623601,
          "bpe": 6.023959109400225,
          "n": 77360,
          "m": 828161,
          "arm": "enc_w2048_recip",
          "sha256": "3b30d133f9cb17243c1c5a4046f92022a2933d19738514bead6b5ed3cf7203ac",
          "selection": "pod/pipe/slashdot/selected.json",
          "raw_bytes": 623601
        },
        {
          "raw_bytes": 616266,
          "raw_sha256": "3e3e88c8ecee7f029465256f6421b78361fba4c71f1a50eaab950ad81c253f6d",
          "arm": "v2_community_G_cand",
          "n": 77360,
          "m": 828161,
          "bytes": 616266,
          "sha256": "3e3e88c8ecee7f029465256f6421b78361fba4c71f1a50eaab950ad81c253f6d",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 5.953103321697109,
          "selection": "pod/pipe/slashdot/v2/selected_v2.json"
        },
        {
          "raw_bytes": 613572,
          "raw_sha256": "ccfa6b12ca6e33b13b1485a3b43b3d3e2d74f51ac4412f9188301a8565b18853",
          "arm": "v3_mmangle_G_candpop",
          "n": 77360,
          "m": 828161,
          "bytes": 613572,
          "sha256": "ccfa6b12ca6e33b13b1485a3b43b3d3e2d74f51ac4412f9188301a8565b18853",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 5.92707939639756,
          "selection": "pod/pipe/slashdot/v3/selected_v3.json"
        }
      ],
      "v3_cg": {
        "raw_bytes": 623601,
        "raw_sha256": "3b30d133f9cb17243c1c5a4046f92022a2933d19738514bead6b5ed3cf7203ac",
        "arm": "enc_w2048_recip",
        "n": 77360,
        "m": 828161,
        "bytes": 623601,
        "sha256": "3b30d133f9cb17243c1c5a4046f92022a2933d19738514bead6b5ed3cf7203ac",
        "decodes_to_G": true,
        "flag_bytes": 0,
        "bpe": 6.023959109400225
      }
    },
    {
      "graph": "amazon",
      "n": 334863,
      "m": 1851744,
      "versions": [
        {
          "bytes": 848271,
          "bpe": 3.66474415469957,
          "n": 334863,
          "m": 1851744,
          "arm": "enc_w256_plain",
          "sha256": "74888c320fd1a5e332bbe4aff3e1f93f019b4234a6a221c4e73b0c8ea4e898be",
          "selection": "pod/pipe/amazon/selected.json",
          "raw_bytes": 848271
        },
        {
          "raw_bytes": 745623,
          "raw_sha256": "c02200fb692d9d63ba65ea1f24b10f36601a8dfe2a26829f3a207596f5f4be7f",
          "arm": "v2_community_G_cand",
          "n": 334863,
          "m": 1851744,
          "bytes": 745623,
          "sha256": "c02200fb692d9d63ba65ea1f24b10f36601a8dfe2a26829f3a207596f5f4be7f",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 3.2212789672870548,
          "selection": "pod/pipe/amazon/v2/selected_v2.json"
        },
        {
          "raw_bytes": 663581,
          "raw_sha256": "6a5be5aaff81e5fd79fe8323147bd9e420003d60cbd52612f75fad109636a4ea",
          "arm": "v3_mmangle_G_candpop",
          "n": 334863,
          "m": 1851744,
          "bytes": 663581,
          "sha256": "6a5be5aaff81e5fd79fe8323147bd9e420003d60cbd52612f75fad109636a4ea",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 2.8668368845801577,
          "selection": "pod/pipe/amazon/v3/selected_v3.json"
        }
      ],
      "v3_cg": {
        "raw_bytes": 678085,
        "raw_sha256": "827424bc3c7f21e63af710380f6d0b381006e670c3f801b00a6112c910292675",
        "arm": "v3_mmangle_G_cg256_plain",
        "n": 334863,
        "m": 1851744,
        "bytes": 678085,
        "sha256": "827424bc3c7f21e63af710380f6d0b381006e670c3f801b00a6112c910292675",
        "decodes_to_G": true,
        "flag_bytes": 0,
        "bpe": 2.929497813952685
      }
    },
    {
      "graph": "google",
      "n": 855802,
      "m": 5066842,
      "versions": [
        {
          "bytes": 2905804,
          "bpe": 4.587952811632966,
          "n": 855802,
          "m": 5066842,
          "arm": "enc_w2048_recip",
          "sha256": "46e8771bcafd26a9237af42e941b9cab5eb212b8d6a859eed0ba62d5da129bd2",
          "selection": "pod/pipe/google/selected.json",
          "raw_bytes": 2905804
        },
        {
          "raw_bytes": 2118734,
          "raw_sha256": "96379b0635ada9f524042c956ff0db9baffbca09c0ccce5d269ac63cba568dce",
          "arm": "v2_community_T_cand",
          "n": 855802,
          "m": 5066842,
          "bytes": 2118737,
          "sha256": "c73ca0099a046040d744fcaa15e7cf3e8d1e18e6ff944aa34ee440be897a334c",
          "decodes_to_G": true,
          "flag_bytes": 3,
          "bpe": 3.345258446977427,
          "selection": "pod/pipe/google/v2/selected_v2.json"
        },
        {
          "raw_bytes": 1975085,
          "raw_sha256": "e131bede66e19cc2719422a359dc84d28fb19be1a3612e15214bfde00d916b58",
          "arm": "v3_mmangle_G_candpop",
          "n": 855802,
          "m": 5066842,
          "bytes": 1975085,
          "sha256": "e131bede66e19cc2719422a359dc84d28fb19be1a3612e15214bfde00d916b58",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 3.118447348466757,
          "selection": "pod/pipe/google/v3/selected_v3.json"
        }
      ],
      "v3_cg": {
        "raw_bytes": 2144820,
        "raw_sha256": "d83faa385915073766ea09fc50c59c78d3dc83353cefd5031f32ed0974ff592e",
        "arm": "v3_mmangle_T_cg256_recip",
        "n": 855802,
        "m": 5066842,
        "bytes": 2144822,
        "sha256": "60e34447ae2002ada1345a667528e46f835a90080ad094f7044fa16e6a7afb6a",
        "decodes_to_G": true,
        "flag_bytes": 2,
        "bpe": 3.386443863850501
      }
    },
    {
      "graph": "uk-2014-tpd",
      "n": 1766010,
      "m": 16861750,
      "versions": [
        {
          "bytes": 18290220,
          "bpe": 8.67773273829822,
          "n": 1766010,
          "m": 16861750,
          "arm": "enc_w2048_recip",
          "sha256": "3191d4cc27089ca6bc066b4150d500bfe0e32c40346f2d110de7148f078e0e76",
          "selection": "pod/pipe/uk-2014-tpd/selected.json",
          "raw_bytes": 18290220
        },
        {
          "raw_bytes": 16462239,
          "raw_sha256": "5bc14426531d8ca5e76d45bec3bcf260844056a5ef079c289df882abf6e2affd",
          "arm": "v2_community_G_cand",
          "n": 1766010,
          "m": 16861750,
          "bytes": 16462239,
          "sha256": "5bc14426531d8ca5e76d45bec3bcf260844056a5ef079c289df882abf6e2affd",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 7.810453363381618,
          "selection": "pod/pipe/uk-2014-tpd/v2/selected_v2.json"
        },
        {
          "raw_bytes": 16109405,
          "raw_sha256": "51d9eb44264c8e3c1835719c7377986e4ba6a145fc4cd0c0233eacbdefce8e62",
          "arm": "v3_mmangle_G_candpop",
          "n": 1766010,
          "m": 16861750,
          "bytes": 16109405,
          "sha256": "51d9eb44264c8e3c1835719c7377986e4ba6a145fc4cd0c0233eacbdefce8e62",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 7.643052470828947,
          "selection": "pod/pipe/uk-2014-tpd/v3/selected_v3.json"
        }
      ],
      "v3_cg": {
        "raw_bytes": 18290220,
        "raw_sha256": "3191d4cc27089ca6bc066b4150d500bfe0e32c40346f2d110de7148f078e0e76",
        "arm": "enc_w2048_recip",
        "n": 1766010,
        "m": 16861750,
        "bytes": 18290220,
        "sha256": "3191d4cc27089ca6bc066b4150d500bfe0e32c40346f2d110de7148f078e0e76",
        "decodes_to_G": true,
        "flag_bytes": 0,
        "bpe": 8.67773273829822
      }
    },
    {
      "graph": "patents",
      "n": 3764117,
      "m": 16511740,
      "versions": [
        {
          "bytes": 25230142,
          "bpe": 12.224098489922927,
          "n": 3764117,
          "m": 16511740,
          "arm": "enc_w2048_plain",
          "sha256": "2dc64cef7ad85c6784ec8345a5e7b8d2a9843781017babf872b3bc53a35f3587",
          "selection": "pod/pipe/patents/selected.json",
          "raw_bytes": 25230142
        },
        {
          "raw_bytes": 23019296,
          "raw_sha256": "0329b26951e4d4b507da6744f1af9d7cc279ef2915f95bae65cfd57bd0670f2d",
          "arm": "v2_community_G_cand",
          "n": 3764117,
          "m": 16511740,
          "bytes": 23019296,
          "sha256": "0329b26951e4d4b507da6744f1af9d7cc279ef2915f95bae65cfd57bd0670f2d",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 11.15293530542511,
          "selection": "pod/pipe/patents/v2/selected_v2.json"
        },
        {
          "raw_bytes": 21110853,
          "raw_sha256": "4600567cdade0cadc2e35ae21fd0661bdba3b5f0aa824209661ff72067ac1039",
          "arm": "v3_mmangle_G_candpop",
          "n": 3764117,
          "m": 16511740,
          "bytes": 21110853,
          "sha256": "4600567cdade0cadc2e35ae21fd0661bdba3b5f0aa824209661ff72067ac1039",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 10.22828750937212,
          "selection": "pod/pipe/patents/v3/selected_v3.json"
        }
      ],
      "v3_cg": {
        "raw_bytes": 21275833,
        "raw_sha256": "5c3aaeb4da50162d6cca6c8dbf874a81694e5f3a0033f79d408d1bde31dfc938",
        "arm": "v3_mmangle_G_cg256_plain",
        "n": 3764117,
        "m": 16511740,
        "bytes": 21275833,
        "sha256": "5c3aaeb4da50162d6cca6c8dbf874a81694e5f3a0033f79d408d1bde31dfc938",
        "decodes_to_G": true,
        "flag_bytes": 0,
        "bpe": 10.308220938556445
      }
    },
    {
      "graph": "enwiki",
      "n": 4203294,
      "m": 101311589,
      "versions": [
        {
          "bytes": 121518201,
          "bpe": 9.595601229786258,
          "n": 4203294,
          "m": 101311589,
          "arm": "enc_w2048_recip",
          "sha256": "b00a8b2eacd5f5dba33d77f7126ff30e49d087f87271d64b875918880b3bd78e",
          "selection": "pod/pipe/enwiki/selected.json",
          "raw_bytes": 121518201
        },
        {
          "raw_bytes": 103811130,
          "raw_sha256": "af0a868274032dca1855178c4563043e6b704face56bbae1f3ac9d287fef5507",
          "arm": "v2_bp_T_cand",
          "n": 4203294,
          "m": 101311589,
          "bytes": 103811130,
          "sha256": "af0a868274032dca1855178c4563043e6b704face56bbae1f3ac9d287fef5507",
          "decodes_to_G": false,
          "flag_bytes": 0,
          "bpe": 8.197374537280231,
          "selection": "pod/pipe/enwiki/v2/selected_v2.json"
        },
        {
          "raw_bytes": 98397257,
          "raw_sha256": "49922ab811ca558b925d3d2bc8e2d2098158352e74d215425a81299a1a65cf2e",
          "arm": "v3_mmangle_G_candpop",
          "n": 4203294,
          "m": 101311589,
          "bytes": 98397257,
          "sha256": "49922ab811ca558b925d3d2bc8e2d2098158352e74d215425a81299a1a65cf2e",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 7.76987177646577,
          "selection": "pod/pipe/enwiki/v3/selected_v3.json"
        }
      ],
      "v3_cg": {
        "raw_bytes": 112283291,
        "raw_sha256": "2d9ee40c8c23db04522738407c3f661d3465dd8756063ce1420c41aabee21339",
        "arm": "v3_mmangle_T_cg256_recip",
        "n": 4203294,
        "m": 101311589,
        "bytes": 112283293,
        "sha256": "8355505d593a238beafbfd01ba41989963603e8efbceca97a6cc79cd4b30ac78",
        "decodes_to_G": true,
        "flag_bytes": 2,
        "bpe": 8.866373066165215
      }
    },
    {
      "graph": "uk-2002",
      "n": 18459128,
      "m": 291989310,
      "versions": [
        {
          "bytes": 58527711,
          "bpe": 1.603557637092947,
          "n": 18459128,
          "m": 291989310,
          "arm": "enc_w256_recip",
          "sha256": "430d6551b637f07075b6a4f130c300f135da62629be383c9bd903c4c881aa22d",
          "selection": "pod/pipe/uk-2002/selected.json",
          "raw_bytes": 58527711
        },
        {
          "raw_bytes": 43721326,
          "raw_sha256": "0d11ac9c236a7103d468b5c2e20716bf5503215dc336bab450230b67a13b7bcc",
          "arm": "v2_community_T_cand",
          "n": 18459128,
          "m": 291989310,
          "bytes": 43721329,
          "sha256": "b060e94d18b717260ef0658d94cf0ba76bb72768f7a16e015c11b4c924846b18",
          "decodes_to_G": true,
          "flag_bytes": 3,
          "bpe": 1.1978884843421151,
          "selection": "pod/pipe/uk-2002/v2/selected_v2.json"
        },
        {
          "raw_bytes": 42870170,
          "raw_sha256": "f93e6097b19639ab324006770ae20bc22bd7af045f785b1ebf5ede4a9122e3ff",
          "arm": "v3_mmangle_T_candpop",
          "n": 18459128,
          "m": 291989310,
          "bytes": 42870173,
          "sha256": "f4df9c738c6d0fff4d7a0055e57235d4f000e8223e3d0cc2162bfd03bd095086",
          "decodes_to_G": true,
          "flag_bytes": 3,
          "bpe": 1.1745682881335622,
          "selection": "pod/pipe/uk-2002/v3/selected_v3.json"
        }
      ],
      "v3_cg": {
        "raw_bytes": 47471200,
        "raw_sha256": "14873db2e7a24d63d9ea74ade38643468cf90578f755b61e9ab7c16ce3d62b41",
        "arm": "v3_mmangle_T_cg256_plain",
        "n": 18459128,
        "m": 291989310,
        "bytes": 47471203,
        "sha256": "c6c28fd0338b2e1e7aceeaad142f18e15ba11e142ccc43f3c9d8fa9bdd76db34",
        "decodes_to_G": true,
        "flag_bytes": 3,
        "bpe": 1.300628519585186
      }
    },
    {
      "graph": "eat",
      "n": 7754,
      "m": 247172,
      "versions": [
        {
          "bytes": 247778,
          "bpe": 8.019613872121438,
          "n": 7754,
          "m": 247172,
          "arm": "enc_w2048_recip",
          "sha256": "5364865c61e7beef08dde4a8721af180be7a1daf73c575ebed20eea7a5f59efa",
          "selection": "pod/pipe/eat/selected.json",
          "raw_bytes": 247778
        },
        {
          "raw_bytes": 222607,
          "raw_sha256": "5f3556ba86ec270f804c84001216d465adee9403e1493210b01fba13009c6227",
          "arm": "v2_community_G_cand",
          "n": 7754,
          "m": 247172,
          "bytes": 222607,
          "sha256": "5f3556ba86ec270f804c84001216d465adee9403e1493210b01fba13009c6227",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 7.2049261243182885,
          "selection": "pod/pipe/eat/v2/selected_v2.json"
        },
        {
          "raw_bytes": 221832,
          "raw_sha256": "958e6eed0dcf2e6e981c5aa8882380a0b6c107614888cb2b48c5c71dc6f8a002",
          "arm": "v3_community_G_candpop",
          "n": 7754,
          "m": 247172,
          "bytes": 221832,
          "sha256": "958e6eed0dcf2e6e981c5aa8882380a0b6c107614888cb2b48c5c71dc6f8a002",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 7.179842376968265,
          "selection": "pod/pipe/eat/v3/selected_v3.json"
        }
      ],
      "v3_cg": {
        "raw_bytes": 233158,
        "raw_sha256": "e73f6653187fc69859c6ff4b5595b121f8fa6f39186106c746984605f9650ade",
        "arm": "v2_community_T_cg256_recip",
        "n": 7754,
        "m": 247172,
        "bytes": 233160,
        "sha256": "c4bd12eebfc2d64be30a48ebbba596fd3ee9c885516859cd1e28ebe4ac802b7e",
        "decodes_to_G": true,
        "flag_bytes": 2,
        "bpe": 7.546485847911576
      }
    },
    {
      "graph": "cnr-2000",
      "n": 325557,
      "m": 3216152,
      "versions": [
        {
          "bytes": 859054,
          "bpe": 2.136849253393496,
          "n": 325557,
          "m": 3216152,
          "arm": "enc_w1024_recip",
          "sha256": "a81c89cdbf8da5c77cfe613446fe3bd44a547dd1fb5cf1bc9bbc8441d3281af7",
          "selection": "pod/pipe/cnr-2000/selected.json",
          "raw_bytes": 859054
        },
        {
          "raw_bytes": 646910,
          "raw_sha256": "4b58432f8fb7dab6104aff0fd0c62a9a6617476aae9a9fa7fd10873c6c1ea5de",
          "arm": "v2_community_G_cand",
          "n": 325557,
          "m": 3216152,
          "bytes": 646910,
          "sha256": "4b58432f8fb7dab6104aff0fd0c62a9a6617476aae9a9fa7fd10873c6c1ea5de",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 1.6091528012357625,
          "selection": "pod/pipe/cnr-2000/v2/selected_v2.json"
        },
        {
          "raw_bytes": 619448,
          "raw_sha256": "e9e31a2185b81c5747b4fdc6e1d5b020499c42e92c0f9e022930b2582d08a285",
          "arm": "v3_mmangle_G_candpop",
          "n": 325557,
          "m": 3216152,
          "bytes": 619448,
          "sha256": "e9e31a2185b81c5747b4fdc6e1d5b020499c42e92c0f9e022930b2582d08a285",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 1.5408425969916846,
          "selection": "pod/pipe/cnr-2000/v3/selected_v3.json"
        }
      ],
      "v3_cg": {
        "raw_bytes": 746190,
        "raw_sha256": "90f296ad55b8352da226389d04fab8654f13b23d5132dcb56644485970043a4b",
        "arm": "v3_mmangle_T_cg256_recip",
        "n": 325557,
        "m": 3216152,
        "bytes": 746192,
        "sha256": "85db7d7cf93730e14e33a346de3e2b5c85509b81b1b679f571e03f6a4a0cfd21",
        "decodes_to_G": true,
        "flag_bytes": 2,
        "bpe": 1.8561112783226663
      }
    },
    {
      "graph": "amazon0601",
      "n": 403364,
      "m": 3387224,
      "versions": [
        {
          "bytes": 2581565,
          "bpe": 6.097181644910404,
          "n": 403364,
          "m": 3387224,
          "arm": "enc_w256_recip",
          "sha256": "ef7f2c723d89bda98906d4b977777d3fe47c62ac3f81f8ccf54ef9089e11a01f",
          "selection": "pod/pipe/amazon0601/selected.json",
          "raw_bytes": 2581565
        },
        {
          "raw_bytes": 2036171,
          "raw_sha256": "9d84f6f3ea1f737d941b0afcf30fd7dae5819a80a84331bd96d382bac7f7057a",
          "arm": "v2_community_G_cand",
          "n": 403364,
          "m": 3387224,
          "bytes": 2036171,
          "sha256": "9d84f6f3ea1f737d941b0afcf30fd7dae5819a80a84331bd96d382bac7f7057a",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 4.809061343448204,
          "selection": "pod/pipe/amazon0601/v2/selected_v2.json"
        },
        {
          "raw_bytes": 1948636,
          "raw_sha256": "9db86fea22b768c6a73d92883c38619fb3b94e016c756bf8b31b9339a9e2145d",
          "arm": "v3_mmangle_G_candpop",
          "n": 403364,
          "m": 3387224,
          "bytes": 1948636,
          "sha256": "9db86fea22b768c6a73d92883c38619fb3b94e016c756bf8b31b9339a9e2145d",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 4.6023197757219485,
          "selection": "pod/pipe/amazon0601/v3/selected_v3.json"
        }
      ],
      "v3_cg": {
        "raw_bytes": 2184371,
        "raw_sha256": "b425db4822a91de7b3ba3dd9bd94023165cf0ee4b823d6ff32a0eb8f13d701d0",
        "arm": "v3_mmangle_T_cg256_recip",
        "n": 403364,
        "m": 3387224,
        "bytes": 2184373,
        "sha256": "e93b5de6669c3343832bd456ad5afd7ac7c9984eb550b49a708ba7efcdca6d27",
        "decodes_to_G": true,
        "flag_bytes": 2,
        "bpe": 5.159087205333925
      }
    },
    {
      "graph": "in-2004",
      "n": 1382908,
      "m": 16917053,
      "versions": [
        {
          "bytes": 3525565,
          "bpe": 1.6672241908800547,
          "n": 1382908,
          "m": 16917053,
          "arm": "enc_w256_recip",
          "sha256": "631bff7335494ecf8cb365935726c954d51badf2ba3645c9b1ecd530703ccb45",
          "selection": "pod/pipe/in-2004/selected.json",
          "raw_bytes": 3525565
        },
        {
          "raw_bytes": 2594789,
          "raw_sha256": "3432272bcb4fd00cb21b0b1f8aac5e17affc9ff06e9cf68af3ae7b2e6a8d0cdb",
          "arm": "v2_community_G_cand",
          "n": 1382908,
          "m": 16917053,
          "bytes": 2594789,
          "sha256": "3432272bcb4fd00cb21b0b1f8aac5e17affc9ff06e9cf68af3ae7b2e6a8d0cdb",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 1.227064311969703,
          "selection": "pod/pipe/in-2004/v2/selected_v2.json"
        },
        {
          "raw_bytes": 2525467,
          "raw_sha256": "d473a7e0641d915ef9cb7be4edffb5df31b67155206a0383bfc58ce6f5d9ea8d",
          "arm": "v3_mmangle_G_candpop",
          "n": 1382908,
          "m": 16917053,
          "bytes": 2525467,
          "sha256": "d473a7e0641d915ef9cb7be4edffb5df31b67155206a0383bfc58ce6f5d9ea8d",
          "decodes_to_G": true,
          "flag_bytes": 0,
          "bpe": 1.1942822428941968,
          "selection": "pod/pipe/in-2004/v3/selected_v3.json"
        }
      ],
      "v3_cg": {
        "raw_bytes": 2980825,
        "raw_sha256": "b58c7014cebe33b0495c71096865af58c5b1795933555b5c6ecb6c7472dffb27",
        "arm": "v3_mmangle_T_cg256_recip",
        "n": 1382908,
        "m": 16917053,
        "bytes": 2980827,
        "sha256": "935b62ac2ea6cc4f86b91f797ef26b6a4869d32eda91473a97c5a882605efb3a",
        "decodes_to_G": true,
        "flag_bytes": 2,
        "bpe": 1.409619985230288
      }
    }
  ],
  "baseline_records": [
    {
      "graph": "Human1",
      "webgraph": {
        "bpe": 3.6737424417856683,
        "bytes": 7139,
        "order": "community",
        "variant": "w16-unlimited",
        "record": "baselines_v2/Human1/community/result.tsv",
        "orientation": "G"
      },
      "zuckerli": {
        "bpe": 3.828122989836614,
        "bytes": 7439,
        "order": "community",
        "variant": "access-default",
        "record": "baselines_v2/Human1/community/result.tsv",
        "orientation": "G"
      }
    },
    {
      "graph": "Drosophila2",
      "webgraph": {
        "bpe": 7.257046603032005,
        "bytes": 16156,
        "order": "bp",
        "variant": "w16-unlimited",
        "record": "baselines_v2/Drosophila2/bp/result.tsv",
        "orientation": "G"
      },
      "zuckerli": {
        "bpe": 7.369792251544077,
        "bytes": 16407,
        "order": "bp",
        "variant": "access-default",
        "record": "baselines_v2/Drosophila2/bp/result.tsv",
        "orientation": "G"
      }
    },
    {
      "graph": "openflights",
      "webgraph": {
        "bpe": 4.889027561102444,
        "bytes": 23504,
        "order": "bp",
        "variant": "w16-unlimited",
        "record": "baselines_v2/openflights/bp/result.tsv",
        "orientation": "G"
      },
      "zuckerli": {
        "bpe": 4.8611544461778475,
        "bytes": 23370,
        "order": "bp",
        "variant": "access-default",
        "record": "baselines_v2/openflights/bp/result.tsv",
        "orientation": "G"
      }
    },
    {
      "graph": "grqc",
      "webgraph": {
        "bpe": 5.476084041126509,
        "bytes": 18375,
        "order": "community",
        "variant": "w16-unlimited",
        "record": "baselines_v2/grqc/community/result.tsv",
        "orientation": "G"
      },
      "zuckerli": {
        "bpe": 5.292802860974519,
        "bytes": 17760,
        "order": "community",
        "variant": "access-default",
        "record": "baselines_v2/grqc/community/result.tsv",
        "orientation": "G"
      }
    },
    {
      "graph": "Mouse3",
      "webgraph": {
        "bpe": 2.945017674070322,
        "bytes": 66860,
        "order": "bp",
        "variant": "w16-unlimited",
        "record": "baselines_v2/Mouse3/bp/result.tsv",
        "orientation": "G"
      },
      "zuckerli": {
        "bpe": 2.6654039708845843,
        "bytes": 60512,
        "order": "bp",
        "variant": "access-default",
        "record": "baselines_v2/Mouse3/bp/result.tsv",
        "orientation": "G"
      }
    },
    {
      "graph": "facebook",
      "webgraph": {
        "bpe": 3.13974204955006,
        "bytes": 69258,
        "order": "community",
        "variant": "w16-unlimited",
        "record": "baselines_v2/facebook/community/result.tsv",
        "orientation": "G"
      },
      "zuckerli": {
        "bpe": 2.9345603735521455,
        "bytes": 64732,
        "order": "community",
        "variant": "access-default",
        "record": "baselines_v2/facebook/community/result.tsv",
        "orientation": "G"
      }
    },
    {
      "graph": "oregon",
      "webgraph": {
        "bpe": 6.699132812166261,
        "bytes": 39205,
        "order": "bp",
        "variant": "w16-unlimited",
        "record": "baselines_v2/oregon/bp/result.tsv",
        "orientation": "G"
      },
      "zuckerli": {
        "bpe": 6.510316544918621,
        "bytes": 38100,
        "order": "bp",
        "variant": "access-default",
        "record": "baselines_v2/oregon/bp/result.tsv",
        "orientation": "G"
      }
    },
    {
      "graph": "hepph",
      "webgraph": {
        "bpe": 3.0839235157585083,
        "bytes": 90682,
        "order": "community",
        "variant": "w16-unlimited",
        "record": "baselines_v2/hepph/community/result.tsv",
        "orientation": "G"
      },
      "zuckerli": {
        "bpe": 2.9226570537073093,
        "bytes": 85940,
        "order": "community",
        "variant": "access-default",
        "record": "baselines_v2/hepph/community/result.tsv",
        "orientation": "G"
      }
    },
    {
      "graph": "wordassociation-2011",
      "webgraph": {
        "bpe": 10.276339854791331,
        "bytes": 92708,
        "order": "bp",
        "variant": "w16-unlimited",
        "record": "baselines_v2/wordassociation-2011/bp/result.tsv",
        "orientation": "G"
      },
      "zuckerli": {
        "bpe": 9.757357423931719,
        "bytes": 88026,
        "order": "bp",
        "variant": "access-default",
        "record": "baselines_v2/wordassociation-2011/bp/result.tsv",
        "orientation": "G"
      }
    },
    {
      "graph": "condmat",
      "webgraph": {
        "bpe": 6.630545757290275,
        "bytes": 151319,
        "order": "community",
        "variant": "w16-unlimited",
        "record": "baselines_v2/condmat/community/result.tsv",
        "orientation": "G"
      },
      "zuckerli": {
        "bpe": 6.017308240036807,
        "bytes": 137324,
        "order": "community",
        "variant": "access-default",
        "record": "baselines_v2/condmat/community/result.tsv",
        "orientation": "G"
      }
    },
    {
      "graph": "astroph",
      "webgraph": {
        "bpe": 4.989358893649859,
        "bytes": 245691,
        "order": "community",
        "variant": "w16-unlimited",
        "record": "baselines_v2/astroph/community/result.tsv",
        "orientation": "G"
      },
      "zuckerli": {
        "bpe": 4.641837418516337,
        "bytes": 228578,
        "order": "community",
        "variant": "access-default",
        "record": "baselines_v2/astroph/community/result.tsv",
        "orientation": "G"
      }
    },
    {
      "graph": "enron",
      "webgraph": {
        "bpe": 6.941303349906809,
        "bytes": 313766,
        "order": "bp",
        "variant": "w16-unlimited",
        "record": "baselines_v2/enron/bp/result.tsv",
        "orientation": "G"
      },
      "zuckerli": {
        "bpe": 6.578028991598963,
        "bytes": 297345,
        "order": "bp",
        "variant": "access-default",
        "record": "baselines_v2/enron/bp/result.tsv",
        "orientation": "G"
      }
    },
    {
      "graph": "enron-nat",
      "webgraph": {
        "bpe": 5.809748985013649,
        "bytes": 198729,
        "order": "bp",
        "variant": "w16-unlimited",
        "record": "baselines_v2/enron-nat/bp/result.tsv",
        "orientation": "G"
      },
      "zuckerli": {
        "bpe": 5.537283162006804,
        "bytes": 189409,
        "order": "bp",
        "variant": "access-default",
        "record": "baselines_v2/enron-nat/bp/result.tsv",
        "orientation": "G"
      }
    },
    {
      "graph": "slashdot",
      "webgraph": {
        "bpe": 11.19728168798096,
        "bytes": 1159144,
        "order": "bp",
        "variant": "w16-unlimited",
        "record": "baselines_v2/slashdot/bp/result.tsv",
        "orientation": "G"
      },
      "zuckerli": {
        "bpe": 10.047427975961195,
        "bytes": 1040111,
        "order": "bp",
        "variant": "access-default",
        "record": "baselines_v2/slashdot/bp/result.tsv",
        "orientation": "G"
      }
    },
    {
      "graph": "amazon",
      "webgraph": {
        "bpe": 8.5626134066048,
        "bytes": 1981971,
        "order": "bp",
        "variant": "w16-unlimited",
        "record": "baselines_v2/amazon/bp/result.tsv",
        "orientation": "G"
      },
      "zuckerli": {
        "bpe": 7.471914044273938,
        "bytes": 1729509,
        "order": "community",
        "variant": "archive-default",
        "record": "baselines_v2/amazon/community/result.tsv",
        "orientation": "G"
      }
    },
    {
      "graph": "google",
      "webgraph": {
        "bpe": 4.583512965275017,
        "bytes": 2902992,
        "order": "community",
        "variant": "w16-unlimited",
        "record": "baseline_archive/google/community/result.tsv",
        "orientation": "G"
      },
      "zuckerli": {
        "bpe": 3.830379553970698,
        "bytes": 2425991,
        "order": "community",
        "variant": "archive-default",
        "record": "baseline_archive/google/community/result.tsv",
        "orientation": "G"
      }
    },
    {
      "graph": "uk-2014-tpd",
      "webgraph": {
        "bpe": 9.9633639450235,
        "bytes": 20999969,
        "order": "bp",
        "variant": "w16-unlimited",
        "record": "baselines_v2/uk-2014-tpd/bp/result.tsv",
        "orientation": "G"
      },
      "zuckerli": {
        "bpe": 8.940475573413199,
        "bytes": 18844008,
        "order": "bp",
        "variant": "archive-default",
        "record": "baselines_v2/uk-2014-tpd/bp/result.tsv",
        "orientation": "G"
      }
    },
    {
      "graph": "patents",
      "webgraph": {
        "bpe": 13.905443763043749,
        "bytes": 28700384,
        "order": "bp",
        "variant": "w16-unlimited",
        "record": "baselines_v2/patents/bp/result.tsv",
        "orientation": "G"
      },
      "zuckerli": {
        "bpe": 12.230814680948223,
        "bytes": 25244004,
        "order": "bp",
        "variant": "archive-default",
        "record": "baselines_v2/patents/bp/result.tsv",
        "orientation": "G"
      }
    },
    {
      "graph": "enwiki",
      "webgraph": {
        "bpe": 11.545790442591914,
        "bytes": 146215297,
        "order": "bp",
        "variant": "w16-unlimited",
        "record": "baselines_v2/enwiki/bp/result.tsv",
        "orientation": "G"
      },
      "zuckerli": {
        "bpe": 10.346056500999111,
        "bytes": 131021928,
        "order": "bp",
        "variant": "archive-default",
        "record": "baselines_v2/enwiki/bp/result.tsv",
        "orientation": "G"
      }
    },
    {
      "graph": "uk-2002",
      "webgraph": {
        "bpe": 1.769799312173449,
        "bytes": 64595310,
        "order": "community",
        "variant": "w16-unlimited",
        "record": "baselines_v2/uk-2002/community/wg_stream.tsv",
        "orientation": "G"
      },
      "zuckerli": {
        "bpe": 1.3027837217739238,
        "bytes": 47549865,
        "order": "community",
        "variant": "archive-default",
        "record": "baselines_v2/uk-2002/community/result.tsv",
        "orientation": "G"
      }
    },
    {
      "graph": "eat",
      "webgraph": {
        "bpe": 9.275581376531322,
        "bytes": 286583,
        "order": "bp",
        "variant": "w16-unlimited",
        "record": "baselines_v2/eat/bp/result.tsv",
        "orientation": "G"
      },
      "zuckerli": {
        "bpe": 8.508018707620604,
        "bytes": 262868,
        "order": "bp",
        "variant": "access-default",
        "record": "baselines_v2/eat/bp/result.tsv",
        "orientation": "G"
      }
    },
    {
      "graph": "cnr-2000",
      "webgraph": {
        "bpe": 2.4796066852561696,
        "bytes": 996849,
        "order": "community",
        "variant": "w16-unlimited",
        "record": "baselines_v2/cnr-2000/community/result.tsv",
        "orientation": "G"
      },
      "zuckerli": {
        "bpe": 1.8940622209398064,
        "bytes": 761449,
        "order": "community",
        "variant": "archive-default",
        "record": "baselines_v2/cnr-2000/community/result.tsv",
        "orientation": "G"
      }
    },
    {
      "graph": "amazon0601",
      "webgraph": {
        "bpe": 8.430046551394298,
        "bytes": 3569307,
        "order": "community",
        "variant": "w16-unlimited",
        "record": "baselines_v2/amazon0601/community/result.tsv",
        "orientation": "G"
      },
      "zuckerli": {
        "bpe": 6.989067153515681,
        "bytes": 2959192,
        "order": "community",
        "variant": "archive-default",
        "record": "baselines_v2/amazon0601/community/result.tsv",
        "orientation": "G"
      }
    },
    {
      "graph": "in-2004",
      "webgraph": {
        "bpe": 1.793049415876394,
        "bytes": 3791639,
        "order": "community",
        "variant": "w16-unlimited",
        "record": "baselines_v2/in-2004/community/result.tsv",
        "orientation": "G"
      },
      "zuckerli": {
        "bpe": 1.3109049194324804,
        "bytes": 2772081,
        "order": "community",
        "variant": "archive-default",
        "record": "baselines_v2/in-2004/community/result.tsv",
        "orientation": "G"
      }
    }
  ],
  "source_manifests": [
    {
      "round": 1,
      "freeze": "2026-11-20",
      "source_digest": "12a856003e2cc7bd8317f6ae7c740be5697aca3066993e723b8241fc3795d5d4",
      "manifest": "FROZEN_PIPELINE.md"
    },
    {
      "round": 2,
      "freeze": "2026-11-21",
      "source_digest": "a1b6f78daaaa4c2eb24e81b60c4a3c13e9ccbe6693faef4a4b9fe49caf7b7eb3",
      "manifest": "FROZEN_PIPELINE_v2.md"
    },
    {
      "round": 3,
      "freeze": "2026-11-21",
      "source_digest": "569c8bddf449b3437c620c1a829c260db906bf37813cb4d8b9e6731ef86bb16b",
      "manifest": "FROZEN_PIPELINE_v3.md"
    }
  ],
  "scope": "Current winners count actual files, including verified transpose extensions. Older enwiki v2 CB history retains its unflagged oriented file. Baselines use G only."
}

